A Multilevel Approach to Training

We propose a novel training method based on nonlinear multilevel minimization techniques, commonly used for solving discretized large scale partial differential equations. Our multilevel training method constructs a multilevel hierarchy by reducing the number of samples. The training of the original model is then enhanced by internally training surrogate models constructed with fewer samples. We construct the surrogate models using first-order consistency approach. This gives rise to surrogate models, whose gradients are stochastic estimators of the full gradient, but with reduced variance compared to standard stochastic gradient estimators. We illustrate the convergence behavior of the proposed multilevel method to machine learning applications based on logistic regression. A comparison with subsampled Newton's and variance reduction methods demonstrate the efficiency of our multilevel method.

==> australianSS_out__100.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.01,0.6931471805599453,384.93312016713537,0.36231677012052826,1.0
1,1.0,0.4783344849789336,337.30309870495955,0.14750407453951658,3
2,1.0,0.3858693146657264,232.97892969577347,0.05503890422630936,6
3,1.0,0.3593718312962474,39.79571139476907,0.02854142085683037,9
4,1.0,0.3418252374365426,18.961848509340044,0.010994826997125562,12
5,1.0,0.3331116260779386,3.0120826780563656,0.002281215638521572,15
6,1.0,0.331011868512657,1.609210907124734,0.00018145807323999286,17
7,0.5,0.3309005813185542,0.461634818068961,7.0170879137188e-05,20
8,1.0,0.33086519883221466,0.6711347321216756,3.478839279763557e-05,23
9,1.0,0.3308419107327596,0.6452102523897277,1.1500293342570078e-05,26
10,1.0,0.33083374741741445,0.24484608744582054,3.3369779974257163e-06,29
11,1.0,0.330831581517542,0.11410419231341312,1.1710781249729685e-06,31
12,1.0,0.33083074553262404,0.09812264015982465,3.350932070156354e-07,34
13,1.0,0.3308306352500877,0.11328514180568448,2.2481067069035632e-07,37
14,1.0,0.33083044400123957,0.029015194697390646,3.3561822543326514e-08,40
15,1.0,0.3308304242208705,0.02048810563026244,1.3781453478411976e-08,43
16,1.0,0.33083041199714086,0.0035045218335100323,1.5577238388075898e-09,45
17,1.0,0.330830410701182,0.0007480716596064268,2.617649985658943e-10,48


==> australian_MLVR_lev_2_50.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,384.93312016713537,0,0.36231677012052826,0.0,0.5778985507246377
1,1.0,0.49771775382831396,58.06312257375928,1,0.16688734338889694,0.8115942028985508,0.8043478260869565
2,1.0,0.3928485989224252,21.437562980240582,3,0.06201818848300816,0.7536231884057971,0.8333333333333334
3,1.0,0.36043473329921816,11.472036222484812,5,0.029604322859801135,0.8260869565217391,0.8623188405797102
4,0.5,0.3425388904684877,5.66691116713235,7,0.011708480029070656,0.8115942028985508,0.8659420289855072
5,1.0,0.33781176621922715,33.828449890653246,9,0.006981355779810128,0.8260869565217391,0.8695652173913043
6,1.0,0.3322283600226548,7.833139969519741,11,0.0013979495832378008,0.8115942028985508,0.8731884057971014
7,0.5,0.33123601762549365,0.6019315623895012,13,0.0004056071860766286,0.7971014492753623,0.8731884057971014
8,1.0,0.3309685215618892,0.1778638096952187,15,0.00013811112247219537,0.7971014492753623,0.8713768115942029
9,1.0,0.33095197103770096,2.065646312400022,17,0.00012156059828394294,0.7971014492753623,0.8731884057971014
10,0.5,0.3308941207291308,0.4898210611380076,19,6.37102897138031e-05,0.7971014492753623,0.8731884057971014
11,1.0,0.33085014521747347,0.12798350312252052,21,1.973477805644608e-05,0.7971014492753623,0.875
12,1.0,0.3308488827257352,0.2592127779299513,23,1.8472286318182984e-05,0.7971014492753623,0.875
13,1.0,0.3308422190087627,0.5886814325999601,25,1.180856934568375e-05,0.7971014492753623,0.875
14,1.0,0.33083245578865206,0.12468191948631918,27,2.0453492350358538e-06,0.7971014492753623,0.875
15,1.0,0.330831176550197,0.026460934104169567,29,7.661107799816769e-07,0.7971014492753623,0.875
16,1.0,0.33083068265859417,0.01656880897271556,31,2.722191771442617e-07,0.7971014492753623,0.875
17,1.0,0.3308305231649098,0.061296387362609624,33,1.127254927735244e-07,0.7971014492753623,0.875
18,0.5,0.33083045174258807,0.005031038166821025,35,4.130317105000003e-08,0.7971014492753623,0.875
19,1.0,0.330830429093311,0.0044162446592404215,37,1.8653893985032255e-08,0.7971014492753623,0.875
20,1.0,0.33083041619384446,0.005053828372824763,39,5.754427434556675e-09,0.7971014492753623,0.875
21,1.0,0.3308304129282136,0.0025261384392595452,41,2.4887965577313764e-09,0.7971014492753623,0.875
22,0.5,0.33083041131935403,0.0014018170044434552,43,8.799370121437278e-10,0.7971014492753623,0.875


==> australian_MLVR_lev_3_50.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,384.93312016713537,0,0.36231677012052826,0.0,0.5778985507246377
1,1.0,0.4615536801360537,17.68021405367595,2,0.13072326969663667,0.8260869565217391,0.8496376811594203
2,1.0,0.39888049662904157,24.659638879618768,4,0.06805008618962455,0.782608695652174,0.8369565217391305
3,1.0,0.3610448125196561,2.882539917216778,6,0.030214402080239067,0.782608695652174,0.855072463768116
4,1.0,0.35374133235472655,30.803572355026684,8,0.022910921915309523,0.7971014492753623,0.8586956521739131
5,1.0,0.3415483135967284,17.759992507618357,10,0.01071790315731136,0.8115942028985508,0.8731884057971014
6,1.0,0.33438612664361317,12.663243732252862,13,0.0035557162041961465,0.782608695652174,0.8677536231884058
7,1.0,0.3317272908882946,1.1720285885228026,15,0.0008968804488775906,0.7971014492753623,0.8731884057971014
8,1.0,0.3312711767205067,3.20596798517439,17,0.0004407662810896884,0.7971014492753623,0.8713768115942029
9,1.0,0.3309376167229324,0.4117026686939323,19,0.00010720628351540418,0.7971014492753623,0.8731884057971014
10,1.0,0.3308513616414149,0.49768306497778536,21,2.0951201997854163e-05,0.7971014492753623,0.875
11,1.0,0.3308400339746872,0.3727290772604001,23,9.623535270175676e-06,0.7971014492753623,0.875
12,1.0,0.3308380170491572,0.4278990553968519,26,7.606609740196113e-06,0.7971014492753623,0.875
13,1.0,0.33083253270445034,0.07146393885965137,28,2.122265033321913e-06,0.7971014492753623,0.875
14,1.0,0.3308313042044903,0.018488381888551828,30,8.937650732843139e-07,0.7971014492753623,0.875
15,1.0,0.3308307512313539,0.015028402385795302,32,3.4079193689251497e-07,0.7971014492753623,0.875
16,1.0,0.3308305800763164,0.023663625913062585,34,1.696368993608921e-07,0.7971014492753623,0.875
17,1.0,0.3308304643087462,0.044434044145995714,37,5.386932916406906e-08,0.7971014492753623,0.875
18,1.0,0.33083042741213664,0.01740836368839534,39,1.6972719618646437e-08,0.7971014492753623,0.875
19,1.0,0.33083041522426176,0.0014426841538094355,41,4.784844742644623e-09,0.7971014492753623,0.875
20,1.0,0.330830412091604,0.001289560188246999,43,1.6521869983243676e-09,0.7971014492753623,0.875
21,0.5,0.3308304115063535,0.0023641581359268313,45,1.066936483606895e-09,0.7971014492753623,0.875
22,1.0,0.3308304109362674,0.00234498223436533,47,4.968503941604752e-10,0.7971014492753623,0.875


==> australian_SARAH.csv <==
Epoch,Grads_calls,Loss
0,0.0,0.36231677012052826
1,1.0579710144927537,0.3299674733272982
2,3.0579710144927534,0.30699253848241576
3,5.057971014492754,0.29641757531081997
4,7.057971014492754,0.2910360970656964
5,9.057971014492754,0.2879344450208147
6,11.057971014492754,0.2862477355144027
7,13.057971014492754,0.2852887783132974
8,15.057971014492754,0.28473172678175357
9,17.057971014492754,0.28438920707828313
10,19.057971014492754,0.28417450996481514
11,21.057971014492754,0.2840383474068911
12,23.057971014492754,0.28394769791554003
13,25.057971014492754,0.2838833425177421
14,27.057971014492754,0.2838345921140682
15,29.057971014492754,0.2837951855002437
16,31.057971014492754,0.28376127209634755
17,33.05797101449275,0.2837308457900632
18,35.05797101449275,0.2837024971171201
19,37.05797101449275,0.2836754431753686
20,39.05797101449275,0.28364912580228124
21,41.05797101449275,0.2836233166162258
22,43.05797101449275,0.2835977905278943
23,45.05797101449275,0.28357245757961996
24,47.05797101449275,0.28354724029527284
25,49.05797101449275,0.2835220996318832
26,51.05797101449275,0.28349700949539264
27,53.05797101449275,0.28347195647883056
28,55.05797101449275,0.28344693028759754
29,57.05797101449275,0.2834219262699336
30,59.05797101449275,0.28339694233014207


==> australian_SVRG.csv <==
Epoch,Grads_calls,Loss
0,0.0,0.36231677012052826
1,5.0,0.2905385049348283
2,10.0,0.28428022292727145
3,15.0,0.2838645502855169
4,20.0,0.2837412694853559
5,25.0,0.2836393181363495
6,30.0,0.28353901181458546
7,35.0,0.2834391290351516
8,40.0,0.28333948255495317
9,45.0,0.28324004767803007
10,50.0,0.28314082391561485
11,55.0,0.28304180016342667
12,60.0,0.2829429856848468
13,65.0,0.28284436751501
14,70.0,0.2827459517149082
15,75.0,0.282647725109937
16,80.0,0.2825496923778243
17,85.0,0.28245184722303834
18,90.0,0.2823541805427941
19,95.0,0.2822567141428363
20,100.0,0.2821594157336261
21,105.0,0.2820622988316303
22,110.0,0.28196537069734856
23,115.0,0.28186862131456963
24,120.0,0.2817720295661899
25,125.0,0.28167560816839515
26,130.0,0.28157936049766324
27,135.0,0.28148327258881983
28,140.0,0.2813873660995246
29,145.0,0.2812916172725786


==> covtypeSARAH.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,1.0,0.6931471805599446,0.06626304202592681,0.17949070435398562,1
1,1.0,0.611143127982776,0.05379854356251748,0.09748665177681703,2
2,1.0,0.5771234463539694,0.037572220904938995,0.0634669701480104,3
3,1.0,0.5604739000479598,0.019798201219992165,0.04681742384200083,4
4,1.0,0.5525343036597975,0.017006234811226262,0.0388778274538385,5
5,1.0,0.5390197157102952,0.00825613466016402,0.025363239504336166,6
6,1.0,0.5240416150647766,0.00580530248540642,0.010385138858817644,7
7,1.0,0.5210730333998396,0.004376624856703862,0.0074165571938805686,8
8,1.0,0.5181211602897384,0.004534137386265142,0.004464684083779424,9
9,1.0,0.5178013051908857,0.00248104759526242,0.004144828984926741,10
10,1.0,0.5162385465303305,0.0013908248510081424,0.0025820703243715215,11
11,1.0,0.5149324731006567,0.001907744960735771,0.0012759968946977063,12
12,1.0,0.5148921871929293,0.0010815555144747487,0.0012357109869702843,13
13,1.0,0.5145661720559978,0.0006489331855638046,0.0009096958500387498,14
14,1.0,0.5140673096438846,0.0003783517128968408,0.000410833437925584,15
15,1.0,0.5138755561560082,0.00022989564521633162,0.00021907995004921688,16
16,1.0,0.5137819546571569,0.0001594983197427589,0.00012547845119792456,17
17,1.0,0.5137133305629812,0.00011404412249552758,5.6854357022184665e-05,18
18,1.0,0.5136937333700917,7.532217023077676e-05,3.725716413272018e-05,19
19,1.0,0.5136759061647962,0.00011610000313377239,1.9429958837191563e-05,20
20,1.0,0.5136758030449646,5.4271509865267915e-05,1.9326839005628926e-05,21
21,1.0,0.5136663182363405,2.99551160878197e-05,9.842030381457256e-06,22
22,1.0,0.5136604553462322,1.806458152163981e-05,3.979140273169257e-06,23
23,1.0,0.5136584413847958,1.0874262141596165e-05,1.9651788367713863e-06,24
24,1.0,0.5136572918828463,7.581783034834858e-06,8.156768872558118e-07,25
25,1.0,0.5136568525361713,7.772667032406494e-06,3.7633021232608144e-07,27
26,1.0,0.5136568513529445,5.249996153023941e-06,3.7514698547624903e-07,28
27,1.0,0.513656739897296,5.871655994648322e-06,2.636913369880034e-07,29
28,1.0,0.5136567384688435,4.042368356274752e-06,2.62262884520581e-07,30
29,1.0,0.5136566386255894,5.284007307998083e-06,1.6241963041174756e-07,31
30,1.0,0.5136566384347714,3.633151689979728e-06,1.6222881238370235e-07,32
31,1.0,0.5136566042708172,3.093802061797904e-06,1.2806485816252433e-07,33
32,1.0,0.5136565759915569,1.9911307669706696e-06,9.97855978956963e-08,34
33,1.0,0.5136565124573675,1.681124804282163e-06,3.6251408541687624e-08,36
34,1.0,0.513656511181615,9.805065308480595e-07,3.497565603804986e-08,37
35,1.0,0.5136564870853916,4.3848944503448054e-07,1.0879432577048931e-08,38
36,1.0,0.5136564785366947,2.297432029964529e-07,2.3307357155388786e-09,40
37,1.0,0.5136564774349651,1.4771495319103236e-07,1.2290061190967094e-09,41
38,1.0,0.5136564765885313,7.947543675670248e-08,3.82572307167095e-10,43


==> covtypeSS_5000.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.01,0.6931471805599446,0.06626304202592681,0.17949070435398562,1.0
1,1.0,0.5778574938121417,0.033621307784862386,0.06420101760618269,2
2,1.0,0.5368060084409575,0.015400572425995707,0.023149532234998493,3
3,1.0,0.5239093655872096,0.007844594472555512,0.010252889381250574,4
4,1.0,0.5236921131771304,0.004073063084278531,0.01003563697117138,5
5,1.0,0.5188094059385985,0.002585732298435869,0.005152929732639477,6
6,1.0,0.518217962773852,0.001636719395622893,0.004561486567893014,7
7,1.0,0.5178658640712647,0.001010903482131705,0.004209387865305669,8
8,0.5,0.5178538161736762,0.0009743418026431555,0.004197339967717206,9
9,1.0,0.5175707311364907,0.0006485184890046677,0.003914254930531658,11
10,0.5,0.515166617585038,0.0002875376694008092,0.0015101413790790108,12
11,1.0,0.5151106609375018,0.0002054054441556601,0.0014541847315427958,13
12,0.5,0.5141191138039458,0.0004402826230970999,0.0004626375979868147,14
13,1.0,0.5140603781672008,0.0004098833982022909,0.0004039019612418482,15
14,0.125,0.5138191070945627,0.00013101899215155378,0.00016263088860368757,16
15,0.125,0.5136583013869436,0.00010641381216002867,1.8251809845715172e-06,17
16,1.0,0.5136568963698432,5.703442131582044e-05,4.2016388424048756e-07,18
17,0.0625,0.5136567204173152,4.999022821769102e-05,2.4421135624841384e-07,20
18,1.0,0.5136565534884122,2.564077588860739e-05,7.728245321469984e-08,21
19,1.0,0.51365652332849,1.8706340077649736e-05,4.712253098837493e-08,22
20,0.5,0.5136565086333635,1.3619479707265389e-05,3.2427404539348004e-08,23
21,0.25,0.5136564942589666,1.3658879939585906e-05,1.8053007644347474e-08,24
22,0.0625,0.5136564890475674,1.241287045107608e-05,1.2841608443281416e-08,25
23,0.125,0.5136564880537543,1.217505741227817e-05,1.1847795300390374e-08,26
24,1.0,0.5136564800526905,6.217289510956122e-06,3.8467314888990245e-09,27
25,0.0625,0.5136564795513581,5.881825541501363e-06,3.3453990688769863e-09,29
26,0.25,0.5136564791747457,5.484241035607817e-06,2.968786660950684e-09,30
27,1.0,0.5136564774676479,4.136027267733394e-06,1.2616888644956248e-09,31
28,0.0625,0.5136564772234931,3.8015666573062323e-06,1.017534057012881e-09,32
29,0.25,0.5136564771547626,3.642492009166427e-06,9.48803591249714e-10,33


==> covtypeSVRG.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,1.0,0.6931471805599446,0.06626304202592681,0.17949070435398562,0
1,1.0,0.6510279471893617,0.28068585088000614,0.13737147098340274,2
2,1.0,0.5662008005965897,0.20275815994091825,0.052544324390630726,4
3,1.0,0.5481790541736474,0.07344087632063345,0.03452257796768843,6
4,1.0,0.5691198279031314,0.2114244814680087,0.055463351697172425,8
5,1.0,0.5394942742077019,0.11384824533539481,0.025837798001742907,10
6,1.0,0.5173262089322305,0.02278014336199394,0.0036697327262714685,12
7,1.0,0.5152054187740635,0.02905815102314701,0.00154894256810445,14
8,1.0,0.5148540323247145,0.03113765152524869,0.001197556118755494,16
9,1.0,0.5139386794431386,0.008312416084817543,0.0002822032371796457,18
10,1.0,0.5137379276108061,0.007833657130150374,8.145140484705493e-05,20
11,1.0,0.5137202486181878,0.007497810139280433,6.377241222876862e-05,22
12,1.0,0.5137106157786687,0.005006231293190211,5.4139572709721584e-05,24
13,1.0,0.5136720649600649,0.0007594456053184877,1.558875410589966e-05,26
14,1.0,0.5136619207418507,0.001067336393217751,5.444535891685476e-06,28
15,1.0,0.5136592777364443,0.0005181589698534002,2.801530485263548e-06,30
16,1.0,0.5136571771719066,0.0005737072775683644,7.009659476198138e-07,32
17,1.0,0.5136566652167365,0.00010420219747715067,1.8901077747379702e-07,34
18,1.0,0.5136565865509948,0.0002125111245536673,1.1034503577533883e-07,36
19,1.0,0.5136565056961023,6.386571815007155e-05,2.9490143327315366e-08,38
20,1.0,0.5136564832466388,2.3446230024415286e-05,7.0406798169386775e-09,40
21,1.0,0.5136564772687433,7.776609844452652e-06,1.0627843050059482e-09,42
22,1.0,0.5136564764646183,5.433352595836315e-06,2.586593161879591e-10,44


==> covtype_MLVR_lev_2_5000.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599446,0.06626304202592681,0,0.17949070435398562,0.0,0.4878045182292947
1,1.0,0.5753222408703904,0.02984915117120563,1,0.06166576466443141,0.7506540297411419,0.7528423340578498
2,1.0,0.5364801319361925,0.013054830717204653,2,0.022823655730233483,0.7536373232972279,0.7545560942986123
3,1.0,0.5239980196246762,0.005905875744077083,3,0.01034154341871718,0.7526849642004774,0.7540348358035741
4,1.0,0.5202025348234746,0.0030478648390763795,4,0.00654605861751556,0.752352212226914,0.7543003825840652
5,1.0,0.5161543026539711,0.0022194261237214394,6,0.002497826448012108,0.7529373967321461,0.7549150742055726
6,1.0,0.5153471975478134,0.001439655980161234,7,0.0016907213418544398,0.7534881586194235,0.7553133943763093
7,1.0,0.5144096332282304,0.0010340515885673507,8,0.0007531570222714112,0.753614374885258,0.7553871573708901
8,1.0,0.514376078085352,0.0006983831380717707,9,0.000719601879393017,0.7538668074169268,0.7556969619481299
9,1.0,0.5139293027562246,0.0006861840604405861,10,0.00027282655026561464,0.7536373232972279,0.7555887762227446
10,1.0,0.5138395625727517,0.0005394477997002034,12,0.00018308636679265078,0.7538782816229117,0.7557215496129902
11,1.0,0.5137117132650956,0.00036732298285643904,13,5.523705913657029e-05,0.753820910592987,0.7558494054702637
12,1.0,0.5136763685826289,0.00018524736099890854,14,1.9892376669883305e-05,0.7538782816229117,0.7560952821188666
13,1.0,0.5136681672408205,0.00010704318514305315,15,1.169103486153844e-05,0.7541421883605655,0.7562698545393747
14,1.0,0.5136625230718996,9.684506079770182e-05,16,6.046865940634305e-06,0.7541307141545806,0.7562796896053188
15,1.0,0.5136581861913551,5.709695135375371e-05,18,1.7099853960589328e-06,0.7541651367725354,0.7563116535696371
16,1.0,0.5136573581131347,4.410503182863449e-05,19,8.819071757315555e-07,0.7541766109785203,0.7563632876658438
17,1.0,0.5136571910937502,3.525179011331661e-05,20,7.148877911866691e-07,0.7542110335964751,0.756375581498274
18,1.0,0.5136570492348524,2.9549949116241937e-05,21,5.73028893446903e-07,0.7542110335964751,0.7563878753307041
19,1.0,0.5136565638994404,1.8956284602539123e-05,22,8.769348136539179e-08,0.7542913530383697,0.7564345918939387
20,1.0,0.5136565140539906,1.0746493290906607e-05,24,3.784803159767591e-08,0.7542913530383697,0.7564444269598828
21,1.0,0.5136565009020598,1.0441689651099461e-05,25,2.4696100831000933e-08,0.7543143014503396,0.7564444269598828
22,1.0,0.5136564847922077,6.203521706267025e-06,26,8.586248712028066e-09,0.7543372498623095,0.7564518032593408
23,0.5,0.5136564826056887,6.014319802579762e-06,27,6.399729746142668e-09,0.7543372498623095,0.756456720792313
24,1.0,0.5136564792946112,3.967047953022499e-06,29,3.0886522228712465e-09,0.7543257756563246,0.7564542620258269
25,1.0,0.513656477261385,2.6710109475062774e-06,30,1.0554259688433376e-09,0.7543257756563246,0.756456720792313
26,1.0,0.5136564769321003,2.047762494273075e-06,31,7.261412582337812e-10,0.7543257756563246,0.756456720792313


==> covtype_MLVR_lev_3_5000.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599446,0.06626304202592681,0,0.17949070435398562,0.0,0.4878045182292947
1,1.0,0.5778669567956314,0.030783606794443634,1,0.06421048058967238,0.7491738571690839,0.7504007789372228
2,1.0,0.5370233991523505,0.013852800936130755,2,0.023366922946391533,0.7513195336882688,0.7526800554697719
3,1.0,0.5231151602800118,0.006418210716058968,3,0.009458684074052814,0.7525128511107031,0.7539561552760211
4,1.0,0.5179376721234692,0.00541796744530755,4,0.004281195917510194,0.7526046447585827,0.7542315371224564
5,1.0,0.5151519476359628,0.0026370192352791373,5,0.0014954714300038363,0.7530406645860106,0.7545118365018637
6,1.0,0.5143706274438281,0.001464701165197518,6,0.0007141512378691095,0.7532816229116945,0.7549888372001534
7,1.0,0.5139723608520623,0.0013650081795216558,8,0.000315884646103326,0.7532586744997246,0.7551953735849799
8,0.5,0.5139500292539879,0.001036285114645242,9,0.00029355304802891613,0.7533389939416193,0.7553404408076556
9,0.125,0.5138189749127747,0.0009588988432811793,10,0.00016249870681572798,0.7533504681476042,0.7553379820411695
10,1.0,0.5137998635934227,0.0009114544695511247,11,0.00014338738746366708,0.7533504681476042,0.755377322304946
11,1.0,0.513782735052626,0.0008088106286319681,12,0.00012625884666694898,0.7535684780613181,0.7554363327006107
12,1.0,0.5136942770241661,0.000509984542788907,13,3.7800818207145426e-05,0.753591426473288,0.7556699155167835
13,1.0,0.5136896117443605,0.0004475624266581491,15,3.3135538401452e-05,0.7537176427391225,0.7556969619481299
14,1.0,0.5136683417808354,0.00027699833558835857,16,1.1865574876424034e-05,0.7537864879750321,0.7560092252918555
15,1.0,0.5136675177076708,0.0002575706513115405,17,1.1041501711828161e-05,0.7538668074169268,0.7560559418550902
16,1.0,0.5136670814629845,0.00022370274976928729,18,1.060525702545334e-05,0.7539700752707913,0.7561026584183247
17,1.0,0.5136592338291156,0.00012315508601303408,19,2.757623156601774e-06,0.7541307141545806,0.7561911740118218
18,1.0,0.513657458894614,6.668099536352174e-05,20,9.826886550046154e-07,0.7541651367725354,0.7562821483718049
19,1.0,0.5136573516171618,6.27594818634233e-05,22,8.754112027498095e-07,0.7541651367725354,0.7562796896053188
20,1.0,0.5136567358690115,3.402298563375949e-05,23,2.5966305250424426e-07,0.7542569304204149,0.7563731227317879
21,1.0,0.5136565468751909,1.938707821146146e-05,24,7.066923191079155e-08,0.7542798788323848,0.7564444269598828
22,1.0,0.5136565010582,1.1571214585887679e-05,25,2.485224104287198e-08,0.7543028272443547,0.7564370506604247
23,1.0,0.5136564855941139,6.746175018127312e-06,26,9.388154920131342e-09,0.7543143014503396,0.7564493444928548
24,1.0,0.5136564790270048,4.339755001554985e-06,27,2.821045841372438e-09,0.7543257756563246,0.756456720792313
25,1.0,0.5136564776052087,2.61578030404695e-06,28,1.3992497160941753e-09,0.7543257756563246,0.7564591795587989
26,1.0,0.5136564771942836,2.120683205798905e-06,30,9.883246443465055e-10,0.7543257756563246,0.7564591795587989


==> gisetteSS_out__100.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.01,0.6931471805599453,2.6254698830716676,0.6902639928167013,1.0
1,0.0009765625,0.4593881806006156,0.38204012789903596,0.4565049928573716,2
2,0.001953125,0.31925849180101107,0.6464509441195521,0.3163753040577671,3
3,0.0009765625,0.21773029435785274,1.4837259264340357,0.21484710661460873,4
4,0.00048828125,0.11036934392639944,0.7029860731904534,0.10748615618315543,5
5,0.001953125,0.09606396396959697,1.780719118918795,0.09318077622635297,6
6,0.0009765625,0.06683951688122516,1.2220215829354046,0.06395632913798116,8
7,0.0009765625,0.041178346323850444,0.8580518872628592,0.03829515858060645,9
8,0.0009765625,0.024409539107988723,0.34652270894801585,0.021526351364744723,10
9,0.001953125,0.022624473179134796,0.5472635117888759,0.019741285435890796,11
10,0.001953125,0.014084969074774108,0.2689522217232536,0.011201781331530108,12
11,0.001953125,0.009799702167812839,0.12874146599645325,0.006916514424568839,13
12,0.00390625,0.007832972878085775,0.12925327060566344,0.004949785134841775,15
13,0.00390625,0.007393063574195422,0.12876239870801068,0.004509875830951422,16
14,0.00390625,0.006376102454274528,0.07183686826490707,0.0034929147110305285,17
15,0.00390625,0.0058676599628323025,0.04387515018715874,0.0029844722195883026,18
16,0.0078125,0.005543733067469407,0.04022723748581445,0.002660545324225407,19
17,0.0078125,0.005383325166159613,0.05116674387587078,0.0025001374229156135,20
18,0.0078125,0.0051937373923743955,0.04021392882568203,0.0023105496491303956,22
19,0.0078125,0.0050188695813238,0.035122272160094094,0.0021356818380798004,23
20,0.0078125,0.004935088470133172,0.03015402500578575,0.002051900726889172,24
21,0.0078125,0.004774849295588943,0.023476489931515628,0.0018916615523449434,25
22,0.0078125,0.0047183512235211295,0.025867250464671063,0.0018351634802771296,26
23,0.0078125,0.004576619383406577,0.007712808958548424,0.001693431640162577,27
24,0.015625,0.004519854859972111,0.015721683958810555,0.0016366671167281112,29
25,0.0078125,0.004429838988649704,0.007921040883158181,0.001546651245405704,30
26,0.015625,0.004427807466141093,0.0206486123532831,0.0015446197228970934,31
27,0.0078125,0.004317043526708124,0.005351313545408842,0.0014338557834641238,32
28,0.015625,0.004264392399906476,0.010479389628033013,0.0013812046566624757,33
29,0.03125,0.004228635930679789,0.022309947995783817,0.001345448187435789,34
30,0.015625,0.0041787970780247435,0.018884853871115714,0.0012956093347807436,36
31,0.015625,0.004147088303926552,0.022115912548482837,0.0012639005606825517,37
32,0.0078125,0.004040145275919146,0.009516902777745587,0.0011569575326751463,38
33,0.015625,0.003986577181646197,0.010896015302408198,0.0011033894384021971,39
34,0.015625,0.003914307593188604,0.008152067993877236,0.001031119849944604,40
35,0.015625,0.00387076633678287,0.00809983336771991,0.0009875785935388702,41
36,0.015625,0.0038228541472344374,0.007037560221900114,0.0009396664039904375,43
37,0.015625,0.0037822776299657667,0.008121810629714529,0.0008990898867217668,44
38,0.015625,0.0037473430103575917,0.0079929367878338,0.0008641552671135918,45
39,0.015625,0.003712788008272931,0.008479409942364497,0.0008296002650289309,46
40,0.015625,0.003689554862637944,0.011068109028658821,0.0008063671193939441,47
41,0.015625,0.0036565505535771287,0.010239651821106912,0.0007733628103331288,48
42,0.015625,0.003615723856353272,0.00637766945530537,0.0007325361131092722,50
43,0.015625,0.003576660033768665,0.004384364059692112,0.0006934722905246652,51
44,0.03125,0.0035662962877710375,0.013062761061619637,0.0006831085445270376,52
45,0.015625,0.0035157138399925427,0.009539289221000688,0.0006325260967485428,53
46,0.015625,0.0034744444900786545,0.00629279846521438,0.0005912567468346545,54
47,0.03125,0.0034613646511230194,0.013201025552185233,0.0005781769078790195,55
48,0.015625,0.0034113160431263638,0.006499803981704518,0.0005281282998823638,57
49,0.015625,0.0033839896135362054,0.004838376547612201,0.0005008018702922054,58
50,0.03125,0.003383655866256331,0.013643311599829181,0.0005004681230123312,59
51,0.015625,0.00334424522476604,0.007509673423333299,0.0004610574815220401,60
52,0.015625,0.0033167801691423764,0.005852433893761722,0.00043359242589837647,61
53,0.015625,0.0032947322848893464,0.004688121364903208,0.00041154454164534643,62
54,0.015625,0.003277806097428012,0.004382501457113772,0.0003946183541840122,64
55,0.03125,0.0032661242923527813,0.009378777354210823,0.0003829365491087814,65
56,0.015625,0.0032385735407262977,0.005095736877333896,0.0003553857974822978,66
57,0.03125,0.003230979895299329,0.01044551952661092,0.00034779215205532924,67
58,0.015625,0.0032054736657045994,0.0065391991882199595,0.0003222859224605995,68
59,0.015625,0.00319142271303647,0.005272534840879932,0.00030823496979246997,69
60,0.015625,0.0031730306304174893,0.003423830263200034,0.0002898428871734894,71
61,0.03125,0.0031578416312302545,0.006333691420721908,0.00027465388798625454,72
62,0.015625,0.0031439743573363076,0.003408868622708486,0.00026078661409230765,73
63,0.015625,0.0031330316273330324,0.004294436017121345,0.0002498438840890325,74
64,0.015625,0.003122065866643723,0.003935743588459505,0.00023887812339972326,75
65,0.015625,0.0031108871267521245,0.0027642869045534815,0.0002276993835081246,76
66,0.03125,0.003098666690209007,0.005007286197354781,0.00021547894696500713,78
67,0.015625,0.003087920768445464,0.0030539251787522997,0.0002047330252014641,79
68,0.015625,0.003079251210004744,0.002415967219248365,0.000196063466760744,80
69,0.03125,0.0030683580633013457,0.0038528165773263506,0.00018517032005734577,81
70,0.0078125,0.0030602514881597834,0.0009467842145707283,0.00017706374491578344,82
71,0.0625,0.003050949400878959,0.005486610155579265,0.0001677616576349593,83
72,0.015625,0.0030341537415783377,0.0031877960131743467,0.0001509659983343378,85
73,0.015625,0.003026584618861741,0.0021532566972643423,0.00014339687561774114,86
74,0.03125,0.0030220561377120388,0.005030633205254022,0.00013886839446803885,87
75,0.015625,0.003014858568233604,0.003911035648115184,0.00013167082498960394,88
76,0.015625,0.0030111441323315835,0.00456924545705122,0.00012795638908758358,89
77,0.015625,0.003002790415649989,0.001635391572061717,0.00011960267240598886,90
78,0.03125,0.0029992861460712062,0.005082163198182943,0.0001160984028272063,92
79,0.015625,0.0029975609575743434,0.005022212962039032,0.00011437321433034348,93
80,0.015625,0.002991445022843225,0.0038441546741981173,0.00010825727959922491,94
81,0.015625,0.002985988304418174,0.003353415432801782,0.00010280056117417408,95
82,0.015625,0.002983038094872905,0.0036593485281570196,9.98503516289051e-05,96
83,0.015625,0.0029769548060136018,0.0015352805676031166,9.376706276960182e-05,97
84,0.03125,0.0029737542263914727,0.003347437329266808,9.056648314747281e-05,99
85,0.0078125,0.0029681382439350644,0.000606976209776724,8.495050069106443e-05,100
86,0.0625,0.0029653322729455926,0.004343360527381108,8.214452970159263e-05,101
87,0.015625,0.0029571440261158917,0.0024135602423043245,7.395628287189173e-05,102
88,0.015625,0.0029532912544009003,0.0023810682940973537,7.01035111569004e-05,103
89,0.015625,0.0029497761353650628,0.0015164778218676007,6.658839212106285e-05,104
90,0.03125,0.0029474403030664946,0.003329659586548526,6.425255982249467e-05,106
91,0.015625,0.002943675682789788,0.002205289686348862,6.0487939545788086e-05,107
92,0.015625,0.0029407911600305564,0.0013929313401606438,5.760341678655648e-05,108
93,0.015625,0.0029388801626233775,0.0016887673922034135,5.569241937937756e-05,109
94,0.03125,0.00293663944557544,0.002901236556082798,5.34517023314399e-05,110
95,0.015625,0.0029352680387951225,0.0028419193572795,5.208029555112256e-05,111
96,0.015625,0.0029318741574249877,0.0011519802322955454,4.8686414180987726e-05,113
97,0.03125,0.002928971249294801,0.0019980110738477825,4.5783506050801285e-05,114
98,0.03125,0.0029279845159101234,0.003502125016993383,4.4796772666123516e-05,115
99,0.015625,0.0029246052976663866,0.0017362226836435462,4.141755442238666e-05,116
100,0.015625,0.0029227673704052635,0.0011523193877197044,3.957962716126355e-05,117
101,0.03125,0.0029225482360667235,0.0033432411420267322,3.9360492822723605e-05,118
102,0.015625,0.0029196008642739463,0.001832937459565303,3.641312102994638e-05,120
103,0.015625,0.002917992351364241,0.0015793385229932377,3.4804608120241054e-05,121
104,0.015625,0.0029165109042044073,0.001200234159239729,3.332316096040736e-05,122
105,0.03125,0.002916227327531877,0.003077914833474938,3.3039584287877094e-05,123
106,0.015625,0.0029139903430887943,0.0016327363785968154,3.080259984479441e-05,124
107,0.015625,0.0029124087648449994,0.0011662239222989344,2.9221021600999483e-05,125
108,0.015625,0.002911290489294723,0.0009516297488927084,2.810274605072327e-05,127
109,0.03125,0.002910399619165093,0.0022671846265992284,2.721187592109311e-05,128
110,0.015625,0.002908417212046918,0.000684000640230577,2.5229468802918237e-05,129
111,0.0625,0.0029082307300899784,0.0037684266559712834,2.5042986845978492e-05,130
112,0.015625,0.0029054926409937854,0.0017256176385640845,2.2304897749785436e-05,131
113,0.015625,0.002904177939907839,0.0009050381518274108,2.0990196663839104e-05,132
114,0.03125,0.0029039713233144273,0.0021331967519894663,2.0783580070427368e-05,134
115,0.015625,0.002902727167560978,0.0017032025782590023,1.9539424316978096e-05,135
116,0.015625,0.0029026343818685067,0.0022166666789633256,1.9446638624506796e-05,136
117,0.015625,0.0029019724591861132,0.0022436416934890654,1.8784715942113308e-05,137
118,0.0078125,0.00290032713960842,0.00013231157016154195,1.7139396364420235e-05,138
119,0.0625,0.0028994691125939116,0.0012700514858192582,1.62813693499117e-05,139
120,0.015625,0.002898499092837211,0.0015410811026610283,1.5311349593211208e-05,141
121,0.015625,0.0028974786309838648,0.0007781810575597768,1.4290887739864828e-05,142
122,0.015625,0.0028966594190551155,0.0007007277277462922,1.3471675811115545e-05,143
123,0.03125,0.002896135043269147,0.001271848479456949,1.294730002514722e-05,144
124,0.015625,0.0028955238426773885,0.0009456574531551253,1.233609943338855e-05,145
125,0.015625,0.002894928752457745,0.0006224185089711052,1.1741009213745227e-05,146
126,0.03125,0.0028943039259809594,0.0010795620066213366,1.1116182736959496e-05,148
127,0.015625,0.0028940005434301536,0.000981897316248225,1.0812800186153684e-05,149
128,0.015625,0.0028934049530178066,0.00048630552637709515,1.0217209773806697e-05,150
129,0.03125,0.0028929852936134207,0.0010919595066569837,9.797550369420802e-06,151
130,0.015625,0.0028925123243946135,0.0007847360787462181,9.324581150613534e-06,152
131,0.015625,0.0028922181492927763,0.0008746056704038203,9.030406048776349e-06,153
132,0.015625,0.0028918639310234035,0.0006029275730046765,8.676187779403568e-06,155
133,0.015625,0.0028915738274036605,0.0005881552101361379,8.386084159660561e-06,156
134,0.015625,0.002891255862198819,0.0004603201513771242,8.06811895481905e-06,157
135,0.03125,0.002891243597349131,0.0012434207000565542,8.055854105131106e-06,158
136,0.015625,0.0028904750166765802,0.0003434651819997567,7.287273432580316e-06,159
137,0.0625,0.002890158396164483,0.0015635537911526636,6.970652920483111e-06,160
138,0.015625,0.0028896108262252227,0.000913271217935507,6.42308298122278e-06,162
139,0.015625,0.0028893546369206436,0.0008572478292990587,6.166893676643696e-06,163
140,0.0078125,0.0028890809468229846,0.00026131650616166395,5.8932035789847036e-06,164
141,0.03125,0.002888801026825854,0.0006386524283526148,5.613283581853978e-06,165
142,0.015625,0.002888491655903728,0.0004184840377853976,5.303912659728079e-06,166
143,0.03125,0.0028882805861521555,0.0009256975697342376,5.092842908155544e-06,167
144,0.015625,0.0028880062132600466,0.0005659202360239997,4.818470016046666e-06,169
145,0.015625,0.0028878020794320253,0.00035037960022320144,4.614336188025342e-06,170
146,0.03125,0.002887674005878581,0.0009256093870391863,4.48626263458091e-06,171
147,0.015625,0.0028874193417479654,0.000526524849380087,4.231598503965511e-06,172
148,0.015625,0.00288725487491466,0.00032347604846733833,4.067131670660012e-06,173
149,0.03125,0.0028870659783986428,0.0006268792505945563,3.878235154642848e-06,174
150,0.015625,0.0028869107234862617,0.0005149322686309207,3.722980242261767e-06,176
151,0.015625,0.0028867536645299126,0.00038877734617636045,3.5659212859126543e-06,177
152,0.015625,0.0028866324567129453,0.00036226299373836256,3.4447134689453984e-06,178
153,0.03125,0.002886581784186463,0.0007942355884292343,3.394040942463275e-06,179
154,0.015625,0.0028863443348406182,0.0004729446295039371,3.1565915966183e-06,180
155,0.03125,0.002886298395859398,0.0008984993689368737,3.110652615398099e-06,181
156,0.015625,0.0028861273198384167,0.0007151754735879597,2.9395765944167235e-06,183
157,0.015625,0.0028859404286971117,0.00034764709031262015,2.752685453111768e-06,184
158,0.015625,0.002885850730362841,0.0003670063316864022,2.6629871188411577e-06,185
159,0.015625,0.0028857546503777256,0.00033957532721358294,2.566907133725628e-06,186
160,0.015625,0.002885649918605816,0.00030331617003715903,2.4621753618161643e-06,187
161,0.03125,0.0028855723538909143,0.000661233536228749,2.3846106469143508e-06,188
162,0.015625,0.0028855195775558773,0.0006502375164905737,2.3318343118773448e-06,190
163,0.015625,0.0028854494951747528,0.0006079442776734252,2.2617519307528353e-06,191
164,0.015625,0.0028853290192668475,0.0004801891461820268,2.1412760228475824e-06,192
165,0.03125,0.002885299896637832,0.0008057867525886132,2.112153393832219e-06,193
166,0.015625,0.0028851788937498957,0.000552497585926219,1.991150505895739e-06,194
167,0.015625,0.0028850992240807747,0.0005205092254605271,1.9114808367747503e-06,195
168,0.015625,0.002884980492007768,0.0002580502323293535,1.7927487637680282e-06,197
169,0.03125,0.002884902029980815,0.000481141418609103,1.7142867368151633e-06,198
170,0.015625,0.0028848378071510876,0.00041927804378583095,1.6500639070876968e-06,199
171,0.015625,0.0028847492837517055,0.00023489287609185244,1.5615405077056173e-06,200
172,0.03125,0.00288474829454564,0.0006658572377553937,1.5605513016400327e-06,201
173,0.015625,0.002884610824433668,0.00011828713635039694,1.4230811896682322e-06,202
174,0.0625,0.0028845288772843735,0.0005372185341518775,1.341134040373608e-06,204
175,0.015625,0.0028844283985966957,0.0003350381501455606,1.2406553526957305e-06,205
176,0.015625,0.0028843670785611126,0.000266742126277438,1.1793353171126418e-06,206
177,0.015625,0.0028843626314849044,0.00036190102639286346,1.1748882409044932e-06,207
178,0.015625,0.0028842748929937432,0.0001541239149806572,1.0871497497432978e-06,208
179,0.03125,0.0028842215633830557,0.0003355978518398317,1.033820139055737e-06,209
180,0.015625,0.002884180804782493,0.0002762684539719031,9.930615384929654e-07,211
181,0.03125,0.0028841611115232686,0.0005224557554796957,9.73368279268659e-07,212
182,0.015625,0.002884101804404341,0.0003461281779278536,9.140611603409773e-07,213
183,0.015625,0.002884053884218787,0.0001366817955222025,8.6614097478694e-07,214
184,0.015625,0.0028840233650055556,0.00016651512609586522,8.356217615556813e-07,215
185,0.03125,0.0028839856949737673,0.0002656866492201966,7.979517297673419e-07,216
186,0.015625,0.0028839453591031055,0.00013583766446702443,7.576158591055676e-07,218
187,0.015625,0.002883923843355815,0.00016600163845963055,7.361001118149843e-07,219
188,0.015625,0.002883893678534019,0.00013858266774168364,7.05935290019194e-07,220
189,0.03125,0.0028838618938027737,0.00026996835600454815,6.741505587737687e-07,221
190,0.015625,0.0028838342256260314,0.0002019312550068603,6.464823820314346e-07,222
191,0.03125,0.0028838191651763745,0.0003764371340150517,6.314219323745249e-07,223
192,0.015625,0.0028837723764439612,0.00013112033336875277,5.846331999613021e-07,225
193,0.03125,0.002883745452983049,0.0002492828928685065,5.577097390492038e-07,226
194,0.015625,0.0028837180531958674,0.00017584211414914158,5.303099518674456e-07,227
195,0.03125,0.0028837138990527845,0.0003871633975258263,5.261558087845362e-07,228
196,0.015625,0.0028836747547451706,0.0001907812508836778,4.870115011706456e-07,229
197,0.015625,0.0028836512790493484,0.00012546375062292585,4.6353580534846603e-07,230
198,0.03125,0.0028836489184810663,0.00034405520540524973,4.611752370663885e-07,232
199,0.015625,0.002883617009564271,0.0001653523380511463,4.292663202710989e-07,233
200,0.015625,0.0028835945754824032,0.00010158852881937959,4.0683223840329644e-07,234
201,0.03125,0.0028835905856139012,0.0002845480554623082,4.028423699013045e-07,235
202,0.015625,0.002883565999741699,0.0002228375584653781,3.782564976990456e-07,236
203,0.015625,0.0028835432677848365,7.663817868842721e-05,3.5552454083660756e-07,237
204,0.0625,0.002883523873221387,0.00033212421437816354,3.361299773870126e-07,239
205,0.015625,0.0028835039364476477,0.00020102643178620026,3.1619320364772996e-07,240
206,0.015625,0.002883490638584687,0.0001549621924425813,3.0289534068720855e-07,241
207,0.015625,0.0028834709033099155,5.940440163802415e-05,2.831600659156108e-07,242
208,0.0625,0.0028834623403579487,0.0002534852720810071,2.745971139487581e-07,243
209,0.015625,0.0028834340500615324,0.0001245430717783682,2.463068175325052e-07,244
210,0.03125,0.0028834283218852723,0.00024868007202489303,2.4057864127235984e-07,246
211,0.015625,0.0028834220581736487,0.00025072575069615436,2.3431492964876358e-07,247
212,0.015625,0.002883403984688467,0.00012978797393655846,2.1624144446721547e-07,248
213,0.015625,0.002883393697147955,8.734138051285724e-05,2.0595390395504107e-07,249
214,0.03125,0.002883390182200897,0.00019061851436269595,2.024389568972343e-07,250
215,0.015625,0.0028833806495946516,0.00017012291196095376,1.9290635065163583e-07,251
216,0.015625,0.002883370420637985,0.00011080065892194236,1.8267739398513533e-07,253
217,0.03125,0.0028833661797245448,0.00021306054419831122,1.7843648054483366e-07,254
218,0.015625,0.0028833552184510808,0.00013006357399063741,1.6747520708085273e-07,255
219,0.015625,0.002883346503453066,6.538733076293137e-05,1.5876020906593902e-07,256
220,0.03125,0.0028833456485329962,0.00018591520752663036,1.579052889963059e-07,257
221,0.015625,0.002883338278077875,0.0001419678583991513,1.5053483387508088e-07,258
222,0.015625,0.0028833279280483506,7.535912711748346e-05,1.4018480435067787e-07,260
223,0.03125,0.0028833251909215307,0.0001862750650104995,1.3744767753077688e-07,261
224,0.015625,0.002883316655554896,0.00011155309008678197,1.2891231089594626e-07,262
225,0.015625,0.002883309883981539,5.651280444378094e-05,1.2214073753921348e-07,263
226,0.03125,0.002883307459053985,0.00015025312452219002,1.1971580998488413e-07,264
227,0.015625,0.002883302057019142,9.801301024324603e-05,1.1431377514199703e-07,265
228,0.03125,0.0028833005224286963,0.00018357505139066235,1.1277918469639395e-07,267
229,0.015625,0.0028832959500871115,0.0001432653163999811,1.0820684311161483e-07,268
230,0.015625,0.002883288559582217,0.00010937527855005149,1.0081633821691638e-07,269
231,0.015625,0.002883284417089045,7.550777203231985e-05,9.667384504507756e-08,270
232,0.03125,0.0028832812764550096,0.00013555705687813186,9.35332110096887e-08,271
233,0.015625,0.002883278120343536,0.00013034326732329988,9.037709953595846e-08,272
234,0.015625,0.0028832723927199517,6.919854715319807e-05,8.464947595177366e-08,274
235,0.015625,0.002883269043051971,6.0579620152491104e-05,8.129980797128358e-08,275
236,0.015625,0.0028832657472589,3.605347403994368e-05,7.800401490010156e-08,276
237,0.03125,0.0028832627480979496,8.982538695394236e-05,7.500485394969572e-08,277
238,0.015625,0.002883259380931082,7.564251089637363e-05,7.163768708188384e-08,278
239,0.03125,0.0028832577234071404,0.00012967267078429364,6.998016314043246e-08,279
240,0.015625,0.0028832535841911153,7.142028997099501e-05,6.584094711537675e-08,281
241,0.015625,0.0028832498098839902,3.968965209444207e-05,6.206663999029291e-08,282
242,0.0625,0.002883249225650474,0.00017611687859567772,6.148240647412678e-08,283
243,0.015625,0.0028832491603311607,0.00014805240450632606,6.141708716080052e-08,284
244,0.015625,0.002883241396904907,7.814348425612192e-05,5.3653660906944484e-08,285
245,0.015625,0.002883237574555852,3.870293325897917e-05,4.983131185205131e-08,286
246,0.03125,0.0028832357936194194,9.756693113773061e-05,4.805037541943599e-08,288
247,0.015625,0.002883232907455908,4.421740515020361e-05,4.516421190812678e-08,289
248,0.03125,0.0028832318106905915,8.809598665939362e-05,4.4067446591539855e-08,290
249,0.015625,0.0028832291642912457,4.743346551102341e-05,4.142104724578349e-08,291
250,0.03125,0.0028832277422028954,8.92958075007847e-05,3.999895889549368e-08,292
251,0.015625,0.0028832246169696483,2.4708069073130392e-05,3.687372564838837e-08,293
252,0.0625,0.002883224128584227,0.00011672859164320085,3.638534022687434e-08,295
253,0.015625,0.002883223234080458,0.00011820819877679243,3.549083645807555e-08,296
254,0.015625,0.0028832198545292557,7.451008956639459e-05,3.21112852558203e-08,297
255,0.015625,0.0028832180523510604,5.319945305372506e-05,3.03091070605159e-08,298
256,0.03125,0.002883217501075151,9.255744820142677e-05,2.9757831151045605e-08,299
257,0.015625,0.002883215554042626,5.432535059652028e-05,2.7810798626255046e-08,300
258,0.015625,0.0028832136535469873,2.8002068277235012e-05,2.5910302987354472e-08,302
259,0.03125,0.002883212681860594,6.431258288304979e-05,2.49386165941147e-08,303
260,0.015625,0.002883211135809303,2.6517563930298082e-05,2.3392565303217983e-08,304
261,0.0625,0.0028832105719031743,9.88862253083359e-05,2.2828659174394667e-08,305
262,0.0078125,0.0028832080510167468,5.8149268949206e-06,2.0307772746839398e-08,306
263,0.125,0.0028832078200163036,1.838353359104621e-05,2.0076772303673218e-08,307
264,0.03125,0.0028832039521436703,1.4641553658794932e-05,1.6208899670383525e-08,309
265,0.03125,0.0028832025944859445,3.3016812864196245e-05,1.4851241944557891e-08,310
266,0.015625,0.0028832013447037405,3.0891832195554e-05,1.3601459740615607e-08,311
267,0.03125,0.0028832012176236415,5.900752829109326e-05,1.3474379641567613e-08,312
268,0.015625,0.0028832000387934817,2.5435772554590395e-05,1.2295549481778495e-08,313
269,0.03125,0.0028831997319317022,5.28227098173969e-05,1.1988687702302325e-08,314
270,0.015625,0.0028831991903409586,3.850760939024409e-05,1.144709695869578e-08,316
271,0.015625,0.002883198442774591,2.8091559743366677e-05,1.069953059094561e-08,317
272,0.015625,0.002883197977780249,2.644394484971219e-05,1.0234536248869552e-08,318
273,0.015625,0.0028831976151110278,2.558602555875134e-05,9.871867027826109e-09,319
274,0.015625,0.0028831973586817676,2.3396439893938103e-05,9.615437767621776e-09,320
275,0.03125,0.0028831972186343074,4.1411653245853556e-05,9.475390307447928e-09,321
276,0.015625,0.002883196526057026,2.429058115276604e-05,8.782813025898922e-09,323
277,0.03125,0.0028831963377473806,4.500103164151869e-05,8.594503380678076e-09,324
278,0.015625,0.002883195670982044,2.0588708899413566e-05,7.927738044158361e-09,325
279,0.015625,0.0028831953200056672,1.5790474176171296e-05,7.57676166729046e-09,326
280,0.03125,0.00288319493282386,2.5206115983717878e-05,7.1895798602755745e-09,327
281,0.015625,0.002883194606958142,1.8920963344208802e-05,6.863714142185673e-09,328
282,0.015625,0.0028831943498186584,1.4287428625590406e-05,6.6065746584347e-09,330
283,0.03125,0.002883194335608241,3.9935258871395846e-05,6.5923642408698135e-09,331
284,0.015625,0.002883193826901114,1.695242150990071e-05,6.083657114099722e-09,332
285,0.03125,0.002883193626687459,2.8389094178130178e-05,5.8834434589830065e-09,333
286,0.015625,0.0028831934939252393,3.181562519646125e-05,5.750681239362343e-09,334
287,0.015625,0.002883193062883778,1.150480645400342e-05,5.319639778157692e-09,335
288,0.03125,0.002883192832585574,2.657532986626797e-05,5.089341574039674e-09,337
289,0.03125,0.0028831927469954817,4.230699678356221e-05,5.003751481734431e-09,338
290,0.015625,0.0028831925719577873,3.594266177436699e-05,4.828713787326244e-09,339
291,0.015625,0.0028831923481578616,2.6091375381954655e-05,4.604913861686044e-09,340
292,0.015625,0.002883192020469473,9.840131203119054e-06,4.277225473109381e-09,341
293,0.0625,0.0028831919596221008,4.185211057007733e-05,4.216378100829754e-09,342
294,0.015625,0.00288319160451249,2.4746542563793725e-05,3.8612684902759875e-09,344
295,0.015625,0.0028831913043741403,1.6505931635764067e-05,3.5611301403386253e-09,345
296,0.03125,0.002883191160117115,2.6926233687542478e-05,3.416873115176522e-09,346
297,0.015625,0.0028831909303695447,1.1170991353674493e-05,3.187125544815844e-09,347
298,0.03125,0.0028831908448271604,2.339192861658591e-05,3.1015831604419564e-09,348
299,0.015625,0.0028831906766067106,1.3797982590789951e-05,2.9333627107192006e-09,349
300,0.015625,0.002883190540465186,1.0837465903968967e-05,2.7972211860162466e-09,351
301,0.015625,0.0028831904291049216,8.81151005547879e-06,2.685860921690375e-09,352
302,0.0625,0.002883190352970559,3.335580920691437e-05,2.6097265589872243e-09,353
303,0.015625,0.002883190319090935,2.8718888244372577e-05,2.5758469350545266e-09,354
304,0.015625,0.00288319023045266,3.077914000433626e-05,2.4872086599493637e-09,355
305,0.015625,0.0028831899840367596,7.709020695513928e-06,2.240792759677923e-09,356
306,0.03125,0.0028831898591701742,1.8804133664754203e-05,2.115926174290489e-09,358
307,0.015625,0.0028831897056551055,3.84778302805419e-06,1.9624111055778493e-09,359
308,0.0625,0.0028831895400263496,1.9204151346605246e-05,1.7967823496417568e-09,360
309,0.015625,0.002883189474767893,1.8547796271042684e-05,1.7315238930171173e-09,361
310,0.015625,0.0028831893588864106,7.810425502521462e-06,1.6156424106558709e-09,362
311,0.015625,0.002883189310104434,9.533634839369973e-06,1.566860433933892e-09,363
312,0.015625,0.0028831892536595677,7.352059546616237e-06,1.5104155677916897e-09,365
313,0.03125,0.0028831892422498734,1.9465113690206928e-05,1.4990058734218326e-09,366
314,0.015625,0.002883189145943537,1.2357984763413654e-05,1.4026995372520834e-09,367
315,0.015625,0.0028831890615475904,5.360860819160992e-06,1.318303590423786e-09,368
316,0.03125,0.002883189003762232,1.1877426770403417e-05,1.260518231894353e-09,369
317,0.015625,0.0028831889735596123,1.2381051180102625e-05,1.2303156124091053e-09,370
318,0.015625,0.0028831889026477734,5.273945419874593e-06,1.1594037735082607e-09,372
319,0.03125,0.0028831888566171406,1.2546068721732123e-05,1.1133731406438863e-09,373
320,0.015625,0.002883188789810669,4.3598173031912125e-06,1.0465666692646702e-09,374
321,0.03125,0.00288318874218932,1.0103946063146873e-05,9.989453201263154e-10,375


==> gisetteSS_out__400.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.01,0.6931471805599453,2.6254698830716676,0.6902639928167013,1.0
1,0.00390625,0.5259330327905333,0.7631086828834904,0.5230498450472892,2
2,0.0078125,0.285439306761365,0.24918323645235893,0.282556119018121,4
3,0.0078125,0.2250191632084461,0.47486686635885494,0.22213597546520208,6
4,0.00390625,0.11689361781503,0.15801725826010107,0.11401043007178599,7
5,0.0078125,0.113947225751625,0.15931855745359536,0.111064038008381,9
6,0.00390625,0.053504605511234093,0.1526996090308108,0.05062141776799009,11
7,0.00390625,0.03713013022957949,0.20425151195664001,0.03424694248633549,12
8,0.00390625,0.02806070930412403,0.09564506753535611,0.02517752156088003,14
9,0.015625,0.026358614662789683,0.1022138532716887,0.023475426919545683,16
10,0.0078125,0.026054311565834074,0.16562940938288265,0.023171123822590074,17
11,0.0078125,0.02380099216684953,0.0375055642987993,0.02091780442360553,19
12,0.0078125,0.021761574221094506,0.008922554578666959,0.018878386477850506,21
13,0.03125,0.020087359099183535,0.01341820651796163,0.017204171355939536,22
14,0.0625,0.01855365282686038,0.047609577438368716,0.01567046508361638,24
15,0.03125,0.018399600800852182,0.06879709678833619,0.015516413057608182,26
16,0.015625,0.01687129086597305,0.008544698049958182,0.013988103122729051,27
17,0.03125,0.015943052766761074,0.025013169414945417,0.013059865023517074,29
18,0.03125,0.015858417141614,0.06744560357989929,0.012975229398370001,31
19,0.015625,0.014705768147168565,0.02408691551750775,0.011822580403924565,32
20,0.015625,0.014315964286251204,0.025386337012315133,0.011432776543007204,34
21,0.015625,0.013532845698567785,0.0044515413472785755,0.010649657955323785,36
22,0.125,0.011596741236246107,0.05570897506550274,0.008713553493002107,37
23,0.015625,0.011293887762532328,0.03766619419768375,0.008410700019288328,39
24,0.0078125,0.010753654360440627,0.02138411699915219,0.007870466617196627,41
25,0.03125,0.010726755985755192,0.03231348567472307,0.007843568242511192,42
26,0.015625,0.009903589006573656,0.014847220291383264,0.007020401263329656,44
27,0.0625,0.009477373452501422,0.047765480448525355,0.0065941857092574226,46
28,0.015625,0.008759446938540943,0.012771877671291863,0.0058762591952969435,47
29,0.03125,0.008152507174161213,0.0077103054745999815,0.005269319430917213,49
30,0.125,0.006896861051072004,0.03096586614316054,0.004013673307828004,51
31,0.03125,0.006327952962231642,0.0028024529938890717,0.003444765218987642,52
32,0.125,0.005560757594322149,0.006102469013620943,0.0026775698510781492,54
33,0.03125,0.005192337074194487,0.002226334836502734,0.0023091493309504874,56
34,0.125,0.004981555966803491,0.008869425743449752,0.002098368223559491,57
35,0.03125,0.004671943088208152,0.010664293964639622,0.0017887553449641522,59
36,0.03125,0.004460542392072491,0.003380597308107893,0.0015773546488284914,61
37,0.0625,0.004195940134495313,0.005378408713405395,0.001312752391251313,62
38,0.125,0.00405433424898557,0.004657847115312153,0.0011711465057415698,64
39,0.03125,0.0038403883148560823,0.004629701566482533,0.0009572005716120824,66
40,0.0625,0.003805102637620115,0.002921119312229955,0.0009219148943761151,67
41,0.03125,0.0036117285867104964,0.0023566629149545763,0.0007285408434664965,69
42,0.125,0.0035869128328771286,0.01272625382884269,0.0007037250896331287,71
43,0.03125,0.0034663844111801545,0.0033791391298642,0.0005831966679361545,72
44,0.03125,0.0034069817488883345,0.0018725188907079114,0.0005237940056443346,74
45,0.0625,0.00326466675885644,0.0009607050733304753,0.00038147901561244027,76
46,0.125,0.0032450289717448942,0.00699423413634327,0.0003618412285008943,77
47,0.03125,0.003135549500348292,0.0025252193990274716,0.000252361757104292,79
48,0.0625,0.003081567436522278,0.0032862986502863616,0.00019837969327827793,81
49,0.125,0.0030781559337797575,0.008971493650598244,0.00019496819053575754,82
50,0.0625,0.0030653564315233873,0.007826684981255183,0.0001821686882793874,84
51,0.0625,0.0030387975472898265,0.00810699801616675,0.00015560980404582658,86
52,0.0625,0.0030116932959530353,0.005456484887536717,0.00012850555270903534,87
53,0.0625,0.0029892504021395384,0.00611503219775121,0.00010606265889553847,89
54,0.03125,0.0029731814177622823,0.002640088591343241,8.999367451828239e-05,91
55,0.0625,0.0029577794391225628,0.0028993489859604126,7.459169587856283e-05,92
56,0.0625,0.0029511311694340753,0.0036573257981926976,6.794342619007541e-05,94
57,0.0625,0.002949263497786764,0.004145528712884565,6.607575454276428e-05,96
58,0.03125,0.002934220648649456,0.0006303007539294685,5.103290540545624e-05,97
59,0.0625,0.002924512872462921,0.001270891392599928,4.1325129218921196e-05,99
60,0.0625,0.0029208282659338547,0.0014459407316837116,3.764052268985475e-05,101
61,0.0625,0.0029146849969551077,0.0014906706044274039,3.14972537111078e-05,102
62,0.0625,0.002912077306151036,0.0015753376742587452,2.8889562907035912e-05,104
63,0.0625,0.002907190473761246,0.000768517321384877,2.400273051724605e-05,106
64,0.0625,0.0029025081669944363,0.0007742642327519432,1.9320423750436404e-05,107
65,0.0625,0.0029007963838269734,0.0013392209313594083,1.7608640582973505e-05,109
66,0.0625,0.002899797488496597,0.0011568947852445793,1.6609745252596942e-05,111
67,0.03125,0.0028965334806192265,0.00029756175770155477,1.3345737375226527e-05,112
68,0.125,0.0028951609504223085,0.0009784879119483297,1.1973207178308555e-05,114
69,0.03125,0.0028926363486751223,0.00048024224690475237,9.448605431122345e-06,116
70,0.0625,0.002891406276241423,0.0003633594061867599,8.218532997423048e-06,117
71,0.0625,0.0028902669673059977,0.00046710679090580776,7.079224061997801e-06,119
72,0.0625,0.0028895151322689216,0.0006582927513527049,6.3273890249216334e-06,121
73,0.03125,0.002888839715113719,0.0003011887551785156,5.651971869718997e-06,122
74,0.125,0.0028884977186735437,0.0006155296136689626,5.309975429543777e-06,124
75,0.0625,0.0028878996715516517,0.00034530839491058325,4.7119283076517936e-06,126
76,0.0625,0.0028870248171041627,0.00036506238885989815,3.837073860162802e-06,127
77,0.0625,0.002886511478560982,0.0006771277173311353,3.323735316982171e-06,129
78,0.03125,0.002885931695009231,0.00023961711991559898,2.743951765231227e-06,131
79,0.125,0.0028858385103429822,0.0007456305219152084,2.6507670989823e-06,132
80,0.0625,0.0028857124385598077,0.0008443032932963818,2.524695315807811e-06,134
81,0.03125,0.0028850761037168913,0.00025966670801844637,1.8883604728913567e-06,136
82,0.0625,0.0028848788430276447,0.0004224266333422307,1.691099783644734e-06,137
83,0.0625,0.0028847459739133417,0.0004843645600011728,1.5582306693417286e-06,139
84,0.03125,0.0028844592472394466,0.0002170513456252087,1.2715039954466767e-06,141
85,0.125,0.0028842044062300887,0.0003843101474129994,1.0166629860887226e-06,142
86,0.0625,0.0028841217726753177,0.000465798384179704,9.340294313178038e-07,144
87,0.0625,0.0028840703339762827,0.0004938765968054516,8.825907322827613e-07,146
88,0.0625,0.0028839901981139266,0.0004701246098790624,8.024548699267151e-07,147
89,0.03125,0.0028838048751022682,9.422505869251249e-05,6.171318582682932e-07,149
90,0.125,0.0028837926195948945,0.00031788931722911273,6.048763508945988e-07,151
91,0.0625,0.0028837920425447737,0.0003413745635864329,6.042993007738043e-07,152
92,0.03125,0.002883595893134988,8.40288845551934e-05,4.081498909879952e-07,154
93,0.125,0.0028835837519492445,0.00034438204662926144,3.960087052445882e-07,156
94,0.0625,0.0028835820901826573,0.00039810899467608113,3.9434693865740555e-07,157
95,0.0625,0.0028835632835644684,0.0003921479856598709,3.7554032046843017e-07,159
96,0.03125,0.002883431339019411,3.337309569931589e-05,2.435957754112414e-07,161
97,0.0625,0.002883384679823466,5.388674533023563e-05,1.9693657946594223e-07,162
98,0.0625,0.0028833648494304906,0.00010869018365493945,1.7710618649066645e-07,164
99,0.0625,0.0028833577888397236,0.0001518522599886431,1.7004559572366892e-07,166
100,0.0625,0.00288335715427124,0.00025155793176314127,1.6941102723997195e-07,167
101,0.0625,0.002883348508491829,0.00022729109888755574,1.6076524782899712e-07,169
102,0.0625,0.00288332969558791,0.00019229797767925634,1.4195234391027253e-07,171
103,0.0625,0.002883316809170896,0.00021333227801222885,1.290659268960749e-07,172
104,0.0625,0.0028833120661538795,0.00019425790898236245,1.2432290987960878e-07,174
105,0.03125,0.0028832732112487867,2.7230399168563443e-05,8.5468004786763e-08,176
106,0.0625,0.0028832570217171443,1.8095179920118638e-05,6.92784731443942e-08,177
107,0.0625,0.002883254412168381,6.558019716152679e-05,6.666892438111915e-08,179
108,0.03125,0.002883238598192588,1.1329442828292804e-05,5.085494858819012e-08,181
109,0.0625,0.002883233909299661,3.346332241392555e-05,4.616605566104895e-08,182
110,0.03125,0.002883226836180552,2.2996749840926087e-05,3.909293655197238e-08,184
111,0.125,0.002883223538624241,7.671303098933909e-05,3.579538024106252e-08,186
112,0.03125,0.00288321623732541,8.523548364572408e-06,2.849408140990703e-08,187
113,0.0625,0.0028832132434856474,3.432008152591143e-05,2.5500241647435917e-08,189
114,0.0625,0.0028832108958230128,4.3947415230445837e-05,2.3152579012829244e-08,191
115,0.03125,0.0028832075685321867,1.8138563606618503e-05,1.9825288186722106e-08,192
116,0.125,0.002883205448124364,3.938205486400132e-05,1.770488036387241e-08,194
117,0.0625,0.0028832033961842846,2.9875664605820946e-05,1.565294028465017e-08,196
118,0.0625,0.0028832014133924272,3.194090897983267e-05,1.3670148427298578e-08,197
119,0.0625,0.0028832001038863802,3.95506437951801e-05,1.2360642380297715e-08,199
120,0.0625,0.002883198927036818,4.875100086510202e-05,1.1183792818052207e-08,201
121,0.0625,0.0028831980740814476,5.680936460797932e-05,1.0330837447655727e-08,202
122,0.0625,0.0028831970235668435,5.049579013257147e-05,9.280322843530087e-09,204
123,0.0625,0.0028831962968129854,4.6124064124898006e-05,8.55356898548168e-09,206
124,0.0625,0.002883194942487349,4.274596281795366e-05,7.199243349034767e-09,207
125,0.0625,0.0028831935443748907,2.782017600026753e-05,5.801130890763229e-09,209
126,0.0625,0.0028831926710809024,3.3851584500986475e-05,4.927836902424154e-09,211
127,0.0625,0.0028831922468985486,4.1815065631053616e-05,4.503654548685537e-09,212
128,0.0625,0.0028831920315359506,4.093202994468733e-05,4.288291950704792e-09,214
129,0.0625,0.0028831920082682833,3.760420901686377e-05,4.265024283398033e-09,216
130,0.03125,0.0028831908002989793,2.7257024983043724e-06,3.057054979386381e-09,217
131,0.125,0.0028831905875000823,9.373392281807134e-06,2.8442560823932483e-09,219
132,0.0625,0.0028831905164576157,1.6786765703190314e-05,2.7732136157788967e-09,221
133,0.03125,0.002883189717354656,4.0841699886638025e-06,1.97411065619435e-09,222
134,0.125,0.002883189657703491,8.572774329258228e-06,1.9144594911105206e-09,224
135,0.0625,0.0028831893721362758,1.5178089060395429e-05,1.6288922758365965e-09,226
136,0.0625,0.0028831892275408893,2.2502695907922233e-05,1.4842968893910569e-09,227
137,0.0625,0.002883189101040022,2.153678219972737e-05,1.3577960218842666e-09,229
138,0.0625,0.002883188948511369,2.2945238582463987e-05,1.2052673689817717e-09,231
139,0.0625,0.002883188848876523,2.238021775926305e-05,1.1056325230351938e-09,232
140,0.0625,0.002883188763125358,2.383883114871976e-05,1.019881358185759e-09,234
141,0.03125,0.0028831884726927804,6.55258456559043e-06,7.294487804586358e-10,236


==> gisetteSS_out__50.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.01,0.6931471805599453,2.6254698830716676,0.6902639928167013,1.0
1,0.0009765625,0.6466079021516494,0.9463222424430632,0.6437247144084054,2
2,0.00048828125,0.44447818416955426,2.420702647383615,0.4415949964263103,3
3,0.00048828125,0.3605773528304387,2.557466129479564,0.3576941650871947,4
4,0.000244140625,0.2492750605080695,0.72668738173207,0.2463918727648255,5
5,0.00048828125,0.22563793479376215,1.6947601602058857,0.22275474705051815,6
6,0.000244140625,0.1736415076631136,0.48445443193294596,0.1707583199198696,7
7,0.001953125,0.17303201763920922,2.3898340085307743,0.17014882989596522,8
8,0.000244140625,0.08598447351680664,0.13434225907074676,0.08310128577356264,9
9,0.0009765625,0.059126875318149724,0.36957113412435394,0.05624368757490572,10
10,0.0009765625,0.05495962732147083,0.8845171228582173,0.05207643957822683,11
11,0.00048828125,0.03907431320814521,0.29068499459140074,0.036191125464901205,12
12,0.0009765625,0.0351534790482827,0.4604812127271595,0.032270291305038695,14
13,0.00048828125,0.0266120146236962,0.19638010023451896,0.0237288268804522,15
14,0.0009765625,0.026415431759954276,0.4563237656571184,0.023532244016710276,16
15,0.00048828125,0.022368520711986507,0.266742488992903,0.019485332968742507,17
16,0.00048828125,0.019027296802521017,0.10888254353940068,0.016144109059277018,18
17,0.0009765625,0.017580392481370468,0.2177363258894347,0.014697204738126468,19
18,0.00048828125,0.015392799273758629,0.07970984802596627,0.012509611530514629,20
19,0.001953125,0.013617893194363125,0.18496055955524526,0.010734705451119125,21
20,0.001953125,0.013402901252956057,0.262765793232324,0.010519713509712057,22
21,0.00048828125,0.010533938034732706,0.030274766667036598,0.007650750291488706,23
22,0.001953125,0.0094716581822389,0.0948079988504353,0.0065884704389949,24
23,0.0009765625,0.008593408167896536,0.05060561121279688,0.005710220424652536,25
24,0.00390625,0.008206068340711161,0.13512200881572764,0.005322880597467161,27
25,0.0009765625,0.007223280514048138,0.009703385731014601,0.004340092770804138,28
26,0.0078125,0.006624215431051048,0.05025910349067449,0.0037410276878070484,29
27,0.00390625,0.0064134637295686775,0.054856509251287836,0.0035302759863246776,30
28,0.001953125,0.00610309393187771,0.016612525351103236,0.00321990618863371,31
29,0.00390625,0.006062070049464282,0.03786582402947067,0.003178882306220282,32
30,0.001953125,0.005920305192867112,0.020561113035362417,0.003037117449623112,33
31,0.00390625,0.00580534741708971,0.01963600899768808,0.00292215967384571,34
32,0.00390625,0.00574431459559896,0.024568805012575117,0.0028611268523549603,35
33,0.001953125,0.005660125871670341,0.00982015017334184,0.0027769381284263412,36
34,0.0078125,0.005637270267487079,0.03433295215595651,0.002754082524243079,37
35,0.00390625,0.005537482228223917,0.024740892800119176,0.002654294484979917,38
36,0.00390625,0.005408490960830798,0.010872235073454785,0.002525303217586798,40
37,0.0078125,0.005375067117572211,0.024052080000285227,0.0024918793743282115,41
38,0.00390625,0.005295558154841687,0.01795109543018728,0.002412370411597687,42
39,0.00390625,0.005240748445949691,0.013464871148739656,0.0023575607027056912,43
40,0.00390625,0.005181985376290955,0.011059835152688883,0.002298797633046955,44
41,0.00390625,0.005135891022612964,0.00926397056903364,0.0022527032793689637,45
42,0.0078125,0.005087153513305171,0.014757013799282705,0.0022039657700611706,46
43,0.00390625,0.005051241323636814,0.013522043178082801,0.002168053580392814,47
44,0.00390625,0.005016915368900016,0.013068154861216616,0.002133727625656016,48
45,0.0078125,0.0049723819038377665,0.014964592420458268,0.0020891941605937665,49
46,0.0078125,0.004963808532106875,0.021086533862236353,0.0020806207888628752,50
47,0.00390625,0.004867083428862925,0.007337945442060615,0.0019838956856189248,51
48,0.0078125,0.004816615587893042,0.009689917698581473,0.0019334278446490423,53
49,0.0078125,0.004788250254782754,0.014318459804519679,0.001905062511538754,54
50,0.0078125,0.004761706916935396,0.016918110327802487,0.0018785191736913958,55
51,0.00390625,0.004703200964275182,0.00954485921212775,0.0018200132210311817,56
52,0.00390625,0.004678703726846677,0.009548088135690266,0.0017955159836026769,57
53,0.00390625,0.004644947700968503,0.005898429304560244,0.001761759957724503,58
54,0.015625,0.0045808603397227655,0.011168564077499736,0.0016976725964787656,59
55,0.0078125,0.004566296521259082,0.01404336095426442,0.001683108778015082,60
56,0.00390625,0.00451521851836978,0.0055755628713814575,0.00163203077512578,61
57,0.015625,0.004457084177588408,0.010824122350626965,0.0015738964343444076,62
58,0.0078125,0.004411213677656326,0.00840971765139474,0.0015280259344123259,63
59,0.0078125,0.004368244434437978,0.005416041834883028,0.0014850566911939781,64
60,0.015625,0.004331714863383617,0.011661189927641803,0.0014485271201396168,66
61,0.0078125,0.004296866527989189,0.010050319720540015,0.0014136787847451888,67
62,0.0078125,0.0042734479953335305,0.011646281517396913,0.0013902602520895306,68
63,0.0078125,0.004238872839209625,0.009492977247062198,0.001355685095965625,69
64,0.0078125,0.004205437027298693,0.008514754834236677,0.0013222492840546931,70
65,0.0078125,0.0041631150802986586,0.004874430861084144,0.0012799273370546586,71
66,0.015625,0.0041494110630445865,0.01475264308954642,0.0012662233198005865,72
67,0.0078125,0.004121430909851242,0.013659321820516492,0.0012382431666072419,73
68,0.0078125,0.004059056638817191,0.0051330342294457695,0.0011758688955731912,74
69,0.015625,0.004058958548815272,0.01680314924282342,0.0011757708055712725,75
70,0.0078125,0.004016899474407103,0.011459001109760815,0.001133711731163103,76
71,0.0078125,0.003967065464493583,0.0065907652109317314,0.001083877721249583,77
72,0.0078125,0.003964149684796941,0.012342266577266068,0.0010809619415529407,79
73,0.0078125,0.00396040051060643,0.014897783195300234,0.0010772127673624298,80
74,0.0078125,0.003951179317303314,0.015252158264561604,0.0010679915740593139,81
75,0.0078125,0.003896132488580806,0.008212556867568745,0.0010129447453368062,82
76,0.0078125,0.0038886554807682646,0.01265701696499881,0.0010054677375242647,83
77,0.0078125,0.0038632679766299445,0.011668122075119542,0.0009800802333859446,84
78,0.0078125,0.0038590967960685143,0.014262253549733204,0.0009759090528245144,85
79,0.0078125,0.0038181140455726724,0.009740407824228083,0.0009349263023286725,86
80,0.00390625,0.0037889123004798348,0.004280125095605134,0.0009057245572358348,87
81,0.03125,0.003775728545892377,0.017077571713409345,0.0008925408026483773,88
82,0.00390625,0.0037050581373515275,0.002032262220576789,0.0008218703941075276,89
83,0.03125,0.0036747099605122856,0.011584887048581337,0.0007915222172682856,90
84,0.0078125,0.0036268438706141444,0.0038265653396437204,0.0007436561273701445,92
85,0.015625,0.003623506689289273,0.011809292238945186,0.0007403189460452732,93
86,0.0078125,0.003581283767250587,0.003444121289968846,0.0006980960240065871,94
87,0.0078125,0.00356729218300618,0.0055384959777923385,0.0006841044397621803,95
88,0.015625,0.0035607424258557647,0.011123588106557211,0.0006775546826117648,96
89,0.0078125,0.0035252552630313395,0.004240884223133942,0.0006420675197873395,97
90,0.0078125,0.003511259546500636,0.003943432825434419,0.0006280718032566361,98
91,0.015625,0.0034975481134282187,0.008330903044979193,0.0006143603701842188,99
92,0.0078125,0.0034793314113161383,0.004744279559524581,0.0005961436680721383,100
93,0.0078125,0.0034610890407031835,0.003057318146333155,0.0005779012974591836,101
94,0.03125,0.003454029710823871,0.013674157779247915,0.0005708419675798711,102
95,0.0078125,0.0034155169902006896,0.005625707933096217,0.0005323292469566897,103
96,0.0078125,0.0033982015374102877,0.0038281931460465387,0.0005150137941662878,105
97,0.0078125,0.003389419799936032,0.005281301114548142,0.0005062320566920323,106
98,0.015625,0.0033768980983765228,0.008023476265120268,0.0004937103551325229,107
99,0.0078125,0.0033613577106798545,0.005068061400248857,0.0004781699674358546,108
100,0.0078125,0.0033513882583154813,0.005429355482384607,0.00046820051507148134,109
101,0.0078125,0.0033389668284526733,0.00413241198537222,0.00045577908520867336,110
102,0.015625,0.0033275847530107577,0.006796956952430154,0.00044439700976675774,111
103,0.0078125,0.0033136341855836415,0.004580635061654269,0.0004304464423396416,112
104,0.0078125,0.00330242493058455,0.002640093166007912,0.00041923718734055,113
105,0.015625,0.003290194884974694,0.004972045314094241,0.00040700714173069405,114
106,0.0078125,0.0032796464425844133,0.003754661561287558,0.0003964586993404134,115
107,0.015625,0.003270345982873109,0.006304909968726681,0.00038715823962910895,116
108,0.0078125,0.003262614558215067,0.0057908016336537,0.0003794268149710672,118
109,0.0078125,0.003247756113833277,0.0020853005405935547,0.00036456837058927716,119
110,0.03125,0.003239529471993444,0.00994437531719747,0.00035634172874944407,120
111,0.0078125,0.003221553923374638,0.005654308026178368,0.00033836618013063794,121
112,0.0078125,0.003208502839113388,0.002390438815065746,0.000325315095869388,122
113,0.03125,0.0032046300881805236,0.010027619426947815,0.0003214423449365237,123
114,0.0078125,0.0031890835959455847,0.006308774846318857,0.00030589585270158473,124
115,0.0078125,0.0031799718872162165,0.0051791718752466865,0.00029678414397221655,125
116,0.015625,0.003179804934189693,0.008724933943409277,0.00029661719094569317,126
117,0.0078125,0.003166745905858536,0.005753406790918841,0.00028355816261453615,127
118,0.0078125,0.0031551690318639713,0.004166654194176077,0.00027198128861997137,128
119,0.015625,0.003150799699057754,0.007193290455320017,0.00026761195581375416,129
120,0.0078125,0.0031383429158360057,0.0030450960098393695,0.00025515517259200576,131
121,0.015625,0.003137934836070067,0.007504706052672917,0.0002547470928260672,132
122,0.0078125,0.003122558142492351,0.0011602286268574261,0.000239370399248351,133
123,0.03125,0.0031111223524512774,0.004726640611058893,0.00022793460920727746,134
124,0.015625,0.0031103008846198104,0.007270625675864629,0.0002271131413758105,135
125,0.0078125,0.0030973266727492023,0.005078303197880354,0.0002141389295052024,136
126,0.0078125,0.0030902485155766307,0.0027321836606474933,0.0002070607723326308,137
127,0.015625,0.003087369645643153,0.00563265748909412,0.00020418190239915313,138
128,0.0078125,0.0030795362702896083,0.0036806530610481373,0.00019634852704560838,139
129,0.0078125,0.00307487845521523,0.0032516538103533154,0.00019169071197123024,140
130,0.015625,0.003072655205685396,0.005451814529640144,0.00018946746244139596,141
131,0.0078125,0.003063703769346009,0.0021767756200600807,0.00018051602610200893,142
132,0.015625,0.0030577399331717632,0.003566941888553109,0.00017455218992776331,144
133,0.0078125,0.0030530228380602742,0.002062109345755311,0.00016983509481627431,145
134,0.015625,0.0030485810744742816,0.003835887228907522,0.0001653933312302817,146
135,0.0078125,0.003046468171131668,0.0038285569707994073,0.00016328042788766803,147
136,0.0078125,0.003040394788248667,0.0016559019925644245,0.000157207045004667,148
137,0.03125,0.0030325584039302923,0.004581589049623899,0.00014937066068629237,149
138,0.0078125,0.0030258985218736593,0.0007770770295198893,0.00014271077862965933,150
139,0.015625,0.0030224264477039064,0.0027348410793195514,0.0001392387044599065,151
140,0.0078125,0.003019234920820751,0.0025712343084288514,0.00013604717757675086,152
141,0.015625,0.003016542279163863,0.003998331254504964,0.0001333545359198632,153
142,0.0078125,0.003011625233884217,0.002266562720996855,0.00012843749064021717,154
143,0.0078125,0.0030084065479378842,0.0015716010413648822,0.0001252188046938843,155
144,0.03125,0.003006239576874691,0.00581106882574169,0.00012305183363069128,157
145,0.0078125,0.0030026688894027116,0.004671194316395443,0.00011948114615871171,158
146,0.0078125,0.0029966748180441155,0.0014026191049236196,0.00011348707480011554,159
147,0.0078125,0.0029939100619145054,0.0014724073381182517,0.00011072231867050551,160
148,0.015625,0.0029916819923361797,0.0036180609146223303,0.00010849424909217982,161
149,0.0078125,0.0029882616581403984,0.002106095801547989,0.00010507391489639846,162
150,0.015625,0.002987603309584151,0.0045475544220196645,0.00010441556634015105,163
151,0.0078125,0.002987036451844516,0.004736302312567009,0.00010384870860051607,164
152,0.0078125,0.002984126601207075,0.004278091422557089,0.00010093885796307522,165
153,0.015625,0.002983752855757589,0.0057977423958942,0.0001005651125135891,166
154,0.0078125,0.0029771420250765774,0.002432332072702907,9.39542818325775e-05,167
155,0.0078125,0.0029756480752592468,0.0028938679438960772,9.246033201524683e-05,168
156,0.0078125,0.002972395521889937,0.0018647598644788918,8.920777864593723e-05,170
157,0.0078125,0.0029708175229649037,0.0021475055800179656,8.762977972090382e-05,171
158,0.0078125,0.002968498984235639,0.0009891859431526006,8.531124099163921e-05,172
159,0.015625,0.0029658571862076107,0.001964686743601324,8.266944296361073e-05,173
160,0.0078125,0.0029637794249115436,0.0015307749708738385,8.059168166754367e-05,174
161,0.015625,0.0029614677680517097,0.0023840912501325046,7.828002480770972e-05,175
162,0.0078125,0.0029607566051756736,0.002804794876813324,7.756886193167369e-05,176
163,0.00390625,0.002958414316485912,0.0005804371111541951,7.522657324191212e-05,177
164,0.03125,0.0029555452732653634,0.0033623439543701106,7.23575300213635e-05,178
165,0.0078125,0.002951907840939865,0.0011255746307318056,6.872009769586527e-05,179
166,0.03125,0.0029518797599310856,0.004403791147371489,6.869201668708571e-05,180
167,0.0078125,0.0029465931325984743,0.001138536786820975,6.340538935447433e-05,181
168,0.015625,0.00294437345767361,0.0017061202168333768,6.118571442961015e-05,183
169,0.0078125,0.002943622065488786,0.0018582955492841562,6.0434322244786245e-05,184
170,0.0078125,0.0029418347983798565,0.0014023233138155562,5.86470551358566e-05,185
171,0.0078125,0.0029408085885503903,0.0012383843568053701,5.76208453063904e-05,186
172,0.015625,0.00293942115669733,0.002090791920422328,5.6233413453329884e-05,187
173,0.0078125,0.0029377647449151277,0.0013883753286641355,5.4577001671127744e-05,188
174,0.015625,0.0029367309899913808,0.0022766190026940725,5.3543246747380854e-05,189
175,0.0078125,0.0029352661177115256,0.0018008918961653483,5.207837446752567e-05,190
176,0.0078125,0.002933800441950374,0.0008325779566840511,5.0612698706374235e-05,191
177,0.015625,0.0029325476590656503,0.0018047356249142159,4.935991582165041e-05,192
178,0.0078125,0.0029314065695099805,0.0014248519222531423,4.8218826265980595e-05,193
179,0.015625,0.0029305696743825885,0.0024428953128189284,4.738193113858853e-05,194
180,0.0078125,0.002928876617917386,0.001237091961065086,4.568887467338613e-05,196
181,0.0078125,0.0029278017811271164,0.0010153480588400011,4.461403788311646e-05,197
182,0.015625,0.002926497314270543,0.0015163777785328258,4.3309571026542946e-05,198
183,0.0078125,0.0029254507364303516,0.0008895169050594275,4.226299318635168e-05,199
184,0.015625,0.002924354828699065,0.0016183521438306722,4.116708545506527e-05,200
185,0.0078125,0.0029235335843267683,0.0013836323112887568,4.034584108276833e-05,201
186,0.0078125,0.002922773313822295,0.001355219124077839,3.958557057829508e-05,202
187,0.015625,0.0029225487129747535,0.002515480163240041,3.93609697307536e-05,203
188,0.0078125,0.002920643468833242,0.0007495917861588055,3.745572558924194e-05,204
189,0.015625,0.0029200841465931025,0.0020022686976577074,3.689640334910262e-05,205
190,0.0078125,0.002918868912331468,0.0012654048478873492,3.5681169087468066e-05,206
191,0.015625,0.0029179677057660156,0.0016948781370139897,3.477996252201562e-05,207
192,0.0078125,0.00291688686558867,0.0008417290306678154,3.369912234466987e-05,209
193,0.015625,0.0029158623191799992,0.0012833248705541051,3.267457593599931e-05,210
194,0.015625,0.0029158349276699317,0.002578452242304446,3.264718442593179e-05,211
195,0.0078125,0.0029141458468665516,0.0010108906900062097,3.095810362255171e-05,212
196,0.015625,0.0029132202417252286,0.0014166004927112584,3.0032498481228666e-05,213
197,0.015625,0.0029128599804116237,0.00218742073393767,2.9672237167623766e-05,214
198,0.0078125,0.002911646713072585,0.001001140158412226,2.845896982858493e-05,215
199,0.015625,0.002911112125576769,0.0018566686331882244,2.7924382332769095e-05,216
200,0.0078125,0.0029100202241457247,0.0007323858950105709,2.6832480901724763e-05,217
201,0.015625,0.002909816594333764,0.0019498687352913905,2.6628851089764097e-05,218
202,0.0078125,0.002908854848641016,0.0011528290036659848,2.5667105397016252e-05,219
203,0.0078125,0.002908270738305513,0.0009232918565505235,2.5082995061513277e-05,220
204,0.015625,0.0029075906124368623,0.001266002659149399,2.4402869192862407e-05,222
205,0.0078125,0.002906978110230746,0.000937752352574869,2.379036698674621e-05,223
206,0.015625,0.0029065438843787926,0.0015556673825260665,2.335614113479264e-05,224
207,0.0078125,0.002905725270076206,0.0006663551088130244,2.253752683220589e-05,225
208,0.015625,0.0029054253340376557,0.0016148736668745777,2.223759079365579e-05,226
209,0.0078125,0.00290470299620318,0.0009316597348420878,2.151525295918024e-05,227
210,0.0078125,0.0029042509200106524,0.0007026311122458504,2.1063176766652515e-05,228
211,0.015625,0.002903740106892843,0.0011985754653171192,2.055236364884288e-05,229
212,0.0078125,0.0029031306570071343,0.0006210458460566934,1.9942913763134392e-05,230
213,0.015625,0.0029025693971874078,0.0009807416599975942,1.9381653943407844e-05,231
214,0.0078125,0.0029021040262144837,0.0006222168798282334,1.891628297048375e-05,232
215,0.015625,0.002901728497169374,0.0011854456168141063,1.8540753925374003e-05,233
216,0.0078125,0.0029012017119114794,0.0006788150921601195,1.8013968667479445e-05,235
217,0.015625,0.0029006946982082253,0.0010214841219406447,1.750695496422535e-05,236
218,0.0078125,0.0029003136093377195,0.0007208430822739873,1.7125866093719525e-05,237
219,0.015625,0.0028999175010461942,0.0011641020519371347,1.672975780219431e-05,238
220,0.015625,0.0028994226772926946,0.0011814939733063646,1.623493404869468e-05,239
221,0.0078125,0.0028989535785380956,0.0006273037781947786,1.576583529409566e-05,240
222,0.015625,0.0028985888982290316,0.0011637947573598215,1.540115498503171e-05,241
223,0.0078125,0.0028981019847427007,0.000490488545539374,1.4914241498700798e-05,242
224,0.015625,0.00289771513510436,0.0009552794165394656,1.4527391860359989e-05,243
225,0.0078125,0.0028974390097877083,0.0007535438390994927,1.4251266543708393e-05,244
226,0.015625,0.0028970394584107878,0.0009712442896060695,1.3851715166787824e-05,245
227,0.0078125,0.0028966052915439097,0.0003988203870272631,1.3417548299909758e-05,246
228,0.03125,0.002896125342481492,0.001515381164714763,1.2937599237492284e-05,248
229,0.0078125,0.002895772952978247,0.001109992718553978,1.2585209734247184e-05,249
230,0.0078125,0.002895333396629634,0.0003798170180563842,1.214565338563409e-05,250
231,0.015625,0.00289506491683498,0.0007985859069683643,1.1877173590980113e-05,251
232,0.0078125,0.0028949417033101972,0.0011673862556993157,1.1753960066197312e-05,252
233,0.0078125,0.002894645301783123,0.0008182404742410282,1.1457558539123246e-05,253
234,0.0078125,0.00289431710694499,0.0005182746959219632,1.1129363700990245e-05,254
235,0.015625,0.0028941363060261856,0.001052328421134873,1.0948562782185645e-05,255
236,0.0078125,0.002893781966388853,0.0004666236416143858,1.059422314485291e-05,256
237,0.015625,0.0028937599107676177,0.0013064233100887118,1.0572167523617733e-05,257
238,0.0078125,0.002893238687688168,0.0003978726055377223,1.0050944444168e-05,258
239,0.015625,0.0028930378964931386,0.0009058946232975469,9.85015324913869e-06,259
240,0.0078125,0.002892811579858544,0.0007448508428423209,9.623836614543971e-06,261
241,0.0078125,0.002892560483347323,0.0003904182590725191,9.372740103322924e-06,262
242,0.03125,0.002892556315544218,0.0016539444135056454,9.368572300218116e-06,263
243,0.0078125,0.0028918606179942873,0.0005435106475153396,8.67287475028733e-06,264
244,0.015625,0.0028917950207801328,0.0012014632308844286,8.60727753613285e-06,265
245,0.0078125,0.0028913986812294326,0.0003417678288600795,8.21093798543263e-06,266
246,0.03125,0.002891157273791381,0.0012177620331701143,7.969530547381233e-06,267
247,0.00390625,0.00289078618401726,0.00013353577180394769,7.598440773260058e-06,268
248,0.03125,0.00289041260762912,0.0006598626300426978,7.224864385120024e-06,269
249,0.0078125,0.0028901470427514643,0.000365818694922096,6.959299507464361e-06,270
250,0.015625,0.0028899934912392524,0.0007465126973609029,6.805747995252461e-06,271
251,0.015625,0.0028898427973565654,0.0009577443002603066,6.655054112565499e-06,272
252,0.0078125,0.0028895694276568854,0.0002156753156473075,6.381684412885488e-06,274
253,0.03125,0.002889465692539916,0.00117043486911476,6.277949295916026e-06,275
254,0.0078125,0.0028891872599859187,0.0006934284873349808,5.9995167419188075e-06,276
255,0.0078125,0.002888977064952519,0.00037360519100500993,5.789321708519167e-06,277
256,0.015625,0.002888798252059798,0.0005084146503568016,5.610508815798165e-06,278
257,0.015625,0.002888738987277038,0.0008818728053610611,5.551244033038041e-06,279
258,0.0078125,0.0028885206815790435,0.0004098172491541307,5.332938335043599e-06,280
259,0.015625,0.002888486625682506,0.0009124894704796385,5.298882438505882e-06,281
260,0.0078125,0.0028882653940146747,0.0004381516622678546,5.077650770674794e-06,282
261,0.015625,0.0028882304855527845,0.0009196603614302174,5.04274230878456e-06,283
262,0.0078125,0.0028881474260990018,0.0008406004476627622,4.959682855001837e-06,284
263,0.0078125,0.0028879556825620366,0.0003793777755154814,4.767939318036686e-06,285
264,0.015625,0.0028879445111205833,0.0009001836113156105,4.7567678765833565e-06,287
265,0.0078125,0.002887813622792071,0.0006903283177845671,4.625879548070949e-06,288
266,0.0078125,0.002887654326644923,0.0004976671836543116,4.466583400922902e-06,289
267,0.0078125,0.002887535774356471,0.0002830454085300675,4.348031112471045e-06,290
268,0.015625,0.002887465616036346,0.0006366104005536128,4.277872792346222e-06,291
269,0.0078125,0.002887323868469428,0.0003014007408436161,4.1361252254281874e-06,292
270,0.015625,0.0028872828733163733,0.0007563030765340412,4.095130072373412e-06,293
271,0.015625,0.0028872079312981433,0.0008496053954182206,4.020188054143416e-06,294
272,0.0078125,0.0028870090728415447,0.00029478819724006666,3.821329597544776e-06,295
273,0.015625,0.0028868907979679925,0.000464298903490074,3.7030547239925646e-06,296
274,0.015625,0.0028868899238186736,0.0008482297437728101,3.702180574673662e-06,297
275,0.0078125,0.0028867195636285274,0.00042921106591912496,3.5318203845274322e-06,298
276,0.0078125,0.0028866320287374327,0.00021632703135242745,3.4442854934327305e-06,300
277,0.0078125,0.0028865741891704218,0.0002782816982378357,3.386445926421844e-06,301
278,0.015625,0.0028865229611107954,0.0006024423149083883,3.3352178667954945e-06,302
279,0.0078125,0.0028864476128594684,0.0004009498342873825,3.259869615468425e-06,303
280,0.0078125,0.0028864077316197597,0.0005391155383268955,3.21998837575976e-06,304
281,0.0078125,0.0028863176833842812,0.0004051581559508108,3.1299401402813155e-06,305
282,0.015625,0.0028862515929139964,0.0005597714115441587,3.063849669996451e-06,306
283,0.0078125,0.0028861578441386555,0.000312414728185097,2.9701008946556202e-06,307
284,0.0078125,0.002886095595206954,0.00023039165303665208,2.9078519629540875e-06,308
285,0.015625,0.0028860218331120072,0.0004107244410676949,2.834089868007303e-06,309
286,0.0078125,0.0028859502799782654,0.00020551358052082054,2.762536734265443e-06,310
287,0.015625,0.002885881776141457,0.00042427563433097365,2.694032897457028e-06,311
288,0.0078125,0.0028858136177579916,0.0001978052927027524,2.6258745139916273e-06,313
289,0.03125,0.002885795487164722,0.0008338016669874601,2.6077439207218556e-06,314
290,0.0078125,0.002885626228078778,0.00031964342522011074,2.438484834778234e-06,315
291,0.015625,0.002885585639346307,0.0005370178841826696,2.3978961023072773e-06,316
292,0.0078125,0.0028855676715031546,0.0006052274753694294,2.379928259154708e-06,317
293,0.0078125,0.0028854637835694333,0.00021392440239650673,2.2760403254333712e-06,318
294,0.015625,0.002885412807188331,0.00045660032461194137,2.2250639443309635e-06,319
295,0.0078125,0.002885359277341241,0.00027726077392471504,2.171534097240857e-06,320
296,0.015625,0.0028853511762093878,0.00056714611780258,2.163432965387839e-06,321
297,0.0078125,0.0028852541147731366,0.0002922853644850805,2.0663715291366694e-06,322
298,0.015625,0.0028851908050424382,0.0003694049898904181,2.003061798438316e-06,323
299,0.015625,0.0028851540894111196,0.000495122128373982,1.9663461671196557e-06,324
300,0.0078125,0.0028851023770400156,0.0003700852465071626,1.9146337960156655e-06,326
301,0.0078125,0.002885055403512099,0.00024981893778508907,1.8676602680988905e-06,327
302,0.015625,0.0028850438376124346,0.0005527457799767235,1.8560943684346742e-06,328
303,0.0078125,0.0028849693430348837,0.0002531028323917021,1.7815997908838047e-06,329
304,0.0078125,0.0028849314743134404,0.00025821208975154594,1.7437310694404587e-06,330
305,0.0078125,0.002884890789474075,0.00012495410277111113,1.7030462300749241e-06,331
306,0.03125,0.002884836130384178,0.00046415259849734176,1.6483871401779156e-06,332
307,0.0078125,0.0028847565107993313,0.00015867306843665073,1.5687675553313282e-06,333
308,0.015625,0.0028847184257771432,0.0003392205288109791,1.5306825331433058e-06,334
309,0.0078125,0.0028846804183563935,0.0002013359417338576,1.4926751123935794e-06,335
310,0.015625,0.0028846505114167803,0.0003493847979962131,1.4627681727804112e-06,336
311,0.0078125,0.0028846120721781323,0.00021015014296928893,1.4243289341324059e-06,337
312,0.015625,0.0028845968640128666,0.0004556924017885087,1.4091207688666542e-06,339
313,0.0078125,0.0028845509013979884,0.0002428216441354977,1.3631581539884884e-06,340
314,0.015625,0.0028845141434154825,0.00032217417510846017,1.3264001714826008e-06,341
315,0.0078125,0.00288448222300887,0.00022229352943865753,1.2944797648699671e-06,342
316,0.0078125,0.002884452906706031,0.00013409485372483165,1.2651634620310971e-06,343
317,0.015625,0.0028844270769549938,0.00030281162743923934,1.2393337109938354e-06,344
318,0.0078125,0.0028843940064887177,0.00021213992045825348,1.2062632447178145e-06,345
319,0.0078125,0.0028843698667835238,0.00016134761173218056,1.1821235395238425e-06,346
320,0.015625,0.0028843534920512206,0.0003544435846909555,1.1657488072206769e-06,347
321,0.0078125,0.0028843164301499756,0.00016803982535961668,1.1286869059756559e-06,348
322,0.015625,0.002884296380634884,0.00033217511162317,1.108637390884095e-06,349
323,0.0078125,0.002884270664308959,0.0002438674383423746,1.082921064959018e-06,350
324,0.0078125,0.002884244845388512,0.00015805575068177834,1.057102144512087e-06,352
325,0.015625,0.0028842427458911956,0.000410148253321422,1.0550026471956367e-06,353
326,0.0078125,0.0028841986311043412,0.000189611912042088,1.0108878603413106e-06,354
327,0.0078125,0.0028841777474274666,0.00015855287086987693,9.900041834666994e-07,355
328,0.015625,0.0028841655969481456,0.0003597306398593282,9.778537041456661e-07,356
329,0.015625,0.002884164279942266,0.0004888232257099463,9.765366982658792e-07,357
330,0.0078125,0.0028841241212278234,0.00027948623627348755,9.363779838234866e-07,358
331,0.015625,0.0028841121656908953,0.00043303177079548403,9.244224468954107e-07,359
332,0.0078125,0.0028840893880617796,0.000389923468081761,9.01644817779667e-07,360
333,0.0078125,0.0028840593762884258,0.0002525591508530765,8.71633044425852e-07,361
334,0.0078125,0.0028840353958685945,0.0001676159334545321,8.476526245945575e-07,362
335,0.015625,0.0028840173050620668,0.00028678513111204913,8.29561818066829e-07,363
336,0.0078125,0.0028839897584746746,0.00010362325267478426,8.020152306746284e-07,365
337,0.03125,0.0028839646994215044,0.0003770614027705347,7.76956177504437e-07,366
338,0.0078125,0.0028839331366951153,0.0001840187881448372,7.453934511153504e-07,367
339,0.0078125,0.0028839138768518976,0.0001372410632531948,7.261336078976874e-07,368
340,0.015625,0.00288390195373952,0.0002721371929537135,7.142104955200693e-07,369
341,0.0078125,0.0028838825151663587,0.00016550364797371175,6.947719223588007e-07,370
342,0.015625,0.0028838703244565955,0.00028589324821387546,6.825812125955261e-07,371
343,0.0078125,0.002883847966667964,0.0001414116127479204,6.602234239642089e-07,372
344,0.0078125,0.00288383663077995,0.00013839777823539806,6.488875359499102e-07,373
345,0.015625,0.002883816101705101,0.00013856048833611222,6.283584611009932e-07,374
346,0.015625,0.002883801785991978,0.0001982439588692949,6.14042747978244e-07,375
347,0.0078125,0.0028837864920901873,0.00016378512521824395,5.98748846187408e-07,376
348,0.015625,0.0028837717819402775,0.0002265952292930566,5.84038696277607e-07,378
349,0.0078125,0.002883752662609365,8.79503533501904e-05,5.649193653648604e-07,379
350,0.03125,0.0028837476016809246,0.00039053746305879903,5.598584369246457e-07,380
351,0.0078125,0.002883719654925598,0.00022833833676134688,5.319116815980657e-07,381
352,0.0078125,0.002883703271727024,0.00010627379025995549,5.155284830242468e-07,382
353,0.0078125,0.0028836949543536205,0.00011580212398077245,5.072111096205215e-07,383
354,0.015625,0.002883691423882454,0.00023528820370407404,5.036806384542403e-07,384
355,0.0078125,0.00288367101795843,0.00013622420752822494,4.832747144299307e-07,385
356,0.015625,0.0028836586596423593,0.000195875927587223,4.7091639835935076e-07,386
357,0.015625,0.0028836566024789817,0.00030890915256918917,4.688592349817722e-07,387
358,0.0078125,0.00288363241837299,7.913688764652355e-05,4.4467512899009146e-07,388
359,0.015625,0.0028836215180231663,0.00017086001096431317,4.3377477916637514e-07,389
360,0.0078125,0.002883609683442016,9.93416432481947e-05,4.219401980162449e-07,391
361,0.015625,0.002883598974629381,0.0001625609507743507,4.112313853809821e-07,392
362,0.015625,0.00288359569542803,0.00026548200668656584,4.079521840299853e-07,393
363,0.0078125,0.002883586603912003,0.00020886392393988624,3.988606680029906e-07,394
364,0.0078125,0.002883572377659297,9.660413859407144e-05,3.8463441529718034e-07,395
365,0.03125,0.0028835653161043166,0.00030190018650543015,3.7757286031666476e-07,396
366,0.0078125,0.0028835429274103254,6.842650075922533e-05,3.5518416632547914e-07,397
367,0.015625,0.0028835347608362405,0.00016618072492484605,3.4701759224053247e-07,398
368,0.0078125,0.002883527276682704,0.00015351947956073882,3.3953343870404135e-07,399
369,0.015625,0.002883521026185571,0.00020754327817019332,3.332829415711447e-07,400
370,0.0078125,0.002883507770028028,7.017578577644001e-05,3.200267840279547e-07,401
371,0.03125,0.0028834961770739733,0.00021762210065799265,3.084338299733265e-07,402
372,0.0078125,0.0028834817575502745,6.352169457430302e-05,2.940143062745565e-07,404
373,0.015625,0.002883474061830006,0.00012590798789477643,2.863185860060499e-07,405
374,0.0078125,0.0028834673842786283,6.943317352311552e-05,2.7964103462832166e-07,406
375,0.0078125,0.002883462303246707,6.925457869707078e-05,2.7456000270716097e-07,407
376,0.015625,0.0028834553569046855,0.00012122769226717456,2.6761366068561027e-07,408
377,0.015625,0.0028834525047718622,0.00019724434328823254,2.6476152786229085e-07,409
378,0.0078125,0.002883441166668758,6.0307394150565746e-05,2.534234247579016e-07,410
379,0.03125,0.0028834403452559043,0.00026515313135591097,2.5260201190436746e-07,411
380,0.0078125,0.002883431422180791,0.00018912160206705007,2.4367893679093366e-07,412
381,0.0078125,0.0028834197503495884,0.0001017243210919685,2.3200710558843665e-07,413
382,0.015625,0.0028834135948804587,0.00013948619980681492,2.2585163645880146e-07,414
383,0.0078125,0.002883406642290671,4.052481841095999e-05,2.1889904667105747e-07,415
384,0.03125,0.0028833984298766045,0.000144496096203797,2.106866326045606e-07,417
385,0.0078125,0.0028833909911313025,9.403830105325608e-05,2.0324788730253368e-07,418
386,0.015625,0.0028833860388959897,0.00014270519553828833,1.9829565198973415e-07,419
387,0.0078125,0.0028833799821096746,5.9000785985340456e-05,1.922388656746231e-07,420
388,0.015625,0.002883377658270633,0.000147702482839099,1.8991502663285448e-07,421
389,0.0078125,0.0028833719861401865,9.710082873439952e-05,1.8424289618653236e-07,422
390,0.015625,0.0028833687493676186,0.0001444603422942993,1.810061236186787e-07,423
391,0.0078125,0.002883361776535376,4.197868574419097e-05,1.7403329137608697e-07,424
392,0.03125,0.0028833604530061983,0.00020586091399654776,1.7270976219833922e-07,425
393,0.0078125,0.0028833496396818404,9.478481865701718e-05,1.6189643784044958e-07,426
394,0.015625,0.0028833492738066643,0.00017818568810302554,1.6153056266437343e-07,427
395,0.0078125,0.0028833423892604447,9.35463944076122e-05,1.546460164448052e-07,428
396,0.0078125,0.002883338113913689,4.610659009686678e-05,1.5037066968892968e-07,430
397,0.015625,0.002883334460083508,9.47632187835445e-05,1.4671683950823883e-07,431
398,0.015625,0.0028833327454783958,0.00013555088475453799,1.4500223439583432e-07,432
399,0.0078125,0.0028833268720376355,5.3299606038468743e-05,1.391287936356074e-07,433
400,0.015625,0.002883322978580391,8.603853821271577e-05,1.3523533639106522e-07,434
401,0.015625,0.002883321949587506,0.00014444778750688793,1.342063435062421e-07,435
402,0.0078125,0.0028833195755817312,0.00011617814112948294,1.3183233773129271e-07,436
403,0.0078125,0.0028833144112338344,7.3389172626575e-05,1.2666798983448566e-07,437
404,0.015625,0.0028833125220151397,0.00013570851005887747,1.2477877113980726e-07,438
405,0.0078125,0.002883307577504761,4.959442909023687e-05,1.1983426076098147e-07,439
406,0.03125,0.002883306056542915,0.00017407628704825382,1.1831329891492937e-07,440
407,0.0078125,0.0028832987402118157,5.771297747971102e-05,1.1099696781580876e-07,441
408,0.03125,0.002883298191556162,0.00019034340611179558,1.1044831216191348e-07,443
409,0.0078125,0.002883290828128012,5.965861860795878e-05,1.0308488401214108e-07,444
410,0.0078125,0.0028832880576260293,4.574448100818935e-05,1.0031438202936366e-07,445
411,0.015625,0.002883286129680627,8.358346964348293e-05,9.838643662708063e-08,446
412,0.0078125,0.002883283281250629,4.690640870512946e-05,9.553800662913392e-08,447
413,0.015625,0.0028832808441239957,7.201476226891255e-05,9.310087999581801e-08,448
414,0.015625,0.0028832792767892468,0.00011056571948885068,9.153354524685242e-08,449
415,0.0078125,0.002883275466510004,2.5130435421993168e-05,8.772326600412286e-08,450
416,0.0625,0.0028832732138836764,0.00018179629530655532,8.547063967646526e-08,451
417,0.0078125,0.0028832647573653163,4.0022556636100756e-05,7.701412131633223e-08,452
418,0.015625,0.0028832633907280207,0.00010646411121209646,7.564748402081461e-08,453
419,0.0078125,0.0028832599350214014,3.9509915430665845e-05,7.219177740151739e-08,454
420,0.015625,0.0028832581138281167,6.930634074591489e-05,7.037058411679675e-08,456
421,0.0078125,0.002883256675018055,5.2150038696719386e-05,6.893177405525169e-08,457
422,0.0078125,0.0028832551546900003,3.9380274367096106e-05,6.74114460003962e-08,458
423,0.015625,0.0028832533375895988,5.816281551449328e-05,6.559434559882601e-08,459
424,0.015625,0.0028832528231212554,0.00010229986351780536,6.507987725546532e-08,460
425,0.0078125,0.0028832500953051956,4.480860902610407e-05,6.235206119562658e-08,461
426,0.015625,0.0028832499616035447,0.00010322364502608926,6.221835954474744e-08,462
427,0.0078125,0.0028832482347586454,6.288892661512717e-05,6.049151464546793e-08,463
428,0.0078125,0.0028832459726865563,2.3939966773263433e-05,5.8229442556363004e-08,464
429,0.015625,0.0028832448160521123,6.50287843628532e-05,5.7072808112325346e-08,465
430,0.0078125,0.0028832430143809137,2.2768218628612833e-05,5.527113691380925e-08,466
431,0.03125,0.002883242059590621,0.00011085835822408886,5.431634662097368e-08,467
432,0.0078125,0.002883239342204514,4.7300244281795785e-05,5.1598960514043224e-08,469
433,0.015625,0.0028832378883017493,6.599758396800871e-05,5.0145057749369226e-08,470
434,0.0078125,0.0028832365081842256,3.456395455394256e-05,4.876494022563321e-08,471
435,0.015625,0.0028832353223498244,5.723418155701949e-05,4.757910582447317e-08,472
436,0.0078125,0.00288323410638755,3.316961766923209e-05,4.6363143550026686e-08,473
437,0.015625,0.00288323359521532,7.391638235741053e-05,4.585197132004823e-08,474
438,0.0078125,0.0028832319014707314,2.527981398644761e-05,4.415822673145553e-08,475
439,0.015625,0.0028832309015713016,5.300301774591492e-05,4.3158327301708044e-08,476
440,0.0078125,0.0028832298614263627,2.7219516845621712e-05,4.211818236277837e-08,477
441,0.015625,0.0028832288529923415,4.607381088663802e-05,4.110974834159453e-08,478
442,0.0078125,0.002883227850294928,2.875194928928256e-05,4.0107050928214066e-08,479
443,0.015625,0.0028832268436483465,5.0661991456544266e-05,3.910040434658424e-08,480
444,0.015625,0.0028832263468995226,7.463233394781378e-05,3.8603655522651686e-08,482
445,0.0078125,0.002883226091052726,7.724367205799951e-05,3.8347808726212074e-08,483
446,0.0078125,0.0028832244292093232,3.834031626794954e-05,3.668596532330551e-08,484
447,0.015625,0.0028832233852626623,4.8018614768769617e-05,3.564201866241776e-08,485
448,0.0078125,0.0028832228116619616,5.072846254415878e-05,3.5068417961626325e-08,486
449,0.015625,0.0028832227973984987,8.347189346368523e-05,3.505415449881963e-08,487
450,0.0078125,0.0028832210578525856,2.8795526538438858e-05,3.3314608585688354e-08,488
451,0.0078125,0.002883220324413379,2.5321518551302934e-05,3.2581169379184566e-08,489
452,0.015625,0.0028832196043239488,4.609358730248037e-05,3.186107994882642e-08,490
453,0.0078125,0.002883218763363396,2.3605029770473835e-05,3.102011939589561e-08,491
454,0.015625,0.00288321807117835,4.329187195748114e-05,3.032793435006967e-08,492
455,0.0078125,0.0028832176102113346,4.657632846048007e-05,2.986696733464286e-08,493
456,0.015625,0.0028832168674068526,5.688817645783583e-05,2.912416285265687e-08,495
457,0.0078125,0.002883216252496306,4.295242527597176e-05,2.8509252306130328e-08,496
458,0.015625,0.0028832161703275486,7.146646154776574e-05,2.8427083548655113e-08,497
459,0.0078125,0.0028832147448170273,2.8475319614252346e-05,2.7001573027398557e-08,498
460,0.015625,0.0028832141760433503,5.038178671875891e-05,2.6432799350370462e-08,499
461,0.015625,0.0028832141623445803,7.480397639290242e-05,2.6419100580387517e-08,500
462,0.0078125,0.0028832130844799876,3.417149456315793e-05,2.5341235987668548e-08,501
463,0.015625,0.002883212559976046,5.7797977378585165e-05,2.4816732046087364e-08,502
464,0.0078125,0.0028832114397764996,1.5039425552773092e-05,2.369653249968337e-08,503
465,0.015625,0.002883210828029823,3.7151588381892406e-05,2.3084785822930637e-08,504
466,0.015625,0.002883210682194537,6.282402146015025e-05,2.293895053724279e-08,505
467,0.015625,0.0028832101575523637,6.433543025709295e-05,2.2414308363787744e-08,506
468,0.0078125,0.0028832096827683304,5.658208164513592e-05,2.1939524330518573e-08,508
469,0.0078125,0.0028832089124283637,3.788315479264554e-05,2.116918436378956e-08,509
470,0.0078125,0.002883208302429436,1.5214866478049552e-05,2.0559185436117705e-08,510
471,0.03125,0.0028832081002602636,7.237901805100964e-05,2.0357016263655714e-08,511
472,0.0078125,0.0028832069740139677,3.418447554610819e-05,1.923076996777906e-08,512
473,0.015625,0.0028832068212216616,5.907807564932674e-05,1.9077977661628026e-08,513
474,0.0078125,0.0028832060227818477,2.586129657327212e-05,1.8279537847797067e-08,514
475,0.0078125,0.0028832056293103935,3.003320853345748e-05,1.788606639359369e-08,515
476,0.015625,0.0028832055226763204,5.334224371994412e-05,1.7779432320494393e-08,516
477,0.015625,0.002883205028621962,5.2125725295484635e-05,1.7285377961872433e-08,517
478,0.0078125,0.0028832044365052567,3.653154834576692e-05,1.6693261256812975e-08,518
479,0.015625,0.002883204154456273,5.241807280492996e-05,1.6411212273251957e-08,519
480,0.0078125,0.002883203635198563,3.5978387803512034e-05,1.5891954563071464e-08,521
481,0.0078125,0.002883203153220801,1.747814785066724e-05,1.5409976801116637e-08,522
482,0.015625,0.0028832027814822804,3.2640305571985805e-05,1.5038238280508376e-08,523
483,0.0078125,0.0028832023300481204,1.3826241797792066e-05,1.4586804120489405e-08,524
484,0.03125,0.002883201874265191,4.8969541617840683e-05,1.4131021190862125e-08,525
485,0.0078125,0.0028832013623556994,2.506681204888274e-05,1.361911169950325e-08,526
486,0.0078125,0.0028832009930215047,1.3808516528334716e-05,1.3249777504765331e-08,527
487,0.03125,0.0028832009516529685,5.879987089789249e-05,1.3208408968564539e-08,528
488,0.0078125,0.0028832000933110905,2.3292690474044226e-05,1.2350067090521888e-08,529
489,0.015625,0.002883199854196318,3.633387708238465e-05,1.2110952318268586e-08,530
490,0.015625,0.0028831998114186583,5.3809047921632157e-05,1.2068174658382003e-08,531
491,0.0078125,0.0028831995324071383,4.266851887543559e-05,1.1789163138330866e-08,532
492,0.0078125,0.00288319889308306,1.3086152848477623e-05,1.1149839060278083e-08,534
493,0.03125,0.0028831986130481635,4.5644682436365067e-05,1.086980416353106e-08,535
494,0.0078125,0.0028831980910317924,1.8486183798722155e-05,1.0347787792429342e-08,536
495,0.015625,0.002883197801905379,2.8636822901001516e-05,1.0058661379080264e-08,537
496,0.0078125,0.002883197502370409,1.3540041117992136e-05,9.759126408902252e-09,538
497,0.015625,0.0028831972357773817,2.0483648886351843e-05,9.492533381734447e-09,539
498,0.015625,0.0028831971290794118,3.321836296716778e-05,9.385835411830634e-09,540
499,0.0078125,0.0028831967581882363,1.1607528805734684e-05,9.014944236419853e-09,541
500,0.015625,0.002883196505592085,2.1296614227875787e-05,8.762348084959126e-09,542
501,0.0078125,0.002883196286512007,1.0421126249096613e-05,8.543268007095428e-09,543
502,0.03125,0.0028831959461272285,3.296822251422465e-05,8.202883228572433e-09,544
503,0.0078125,0.002883195684645774,1.6724291119651756e-05,7.941401774028134e-09,545
504,0.015625,0.002883195555573249,2.7970267718033047e-05,7.812329249224509e-09,547
505,0.0078125,0.002883195288286891,1.0844613675250034e-05,7.545042891247272e-09,548
506,0.015625,0.0028831952471422553,3.237026655025121e-05,7.503898255371844e-09,549
507,0.0078125,0.0028831949596755837,1.6448200571955385e-05,7.216431583811217e-09,550
508,0.015625,0.0028831947983369195,2.6609820992321797e-05,7.055092919594497e-09,551
509,0.0078125,0.002883194607370127,1.5907094442801468e-05,6.864126126868153e-09,552
510,0.015625,0.0028831945204020617,2.898190570018616e-05,6.777158061740257e-09,553
511,0.0078125,0.002883194264936974,9.53851237152116e-06,6.521692974287979e-09,554
512,0.03125,0.002883194050012582,3.174857986653505e-05,6.3067685822024155e-09,555
513,0.0078125,0.0028831937613383006,4.796559704506871e-06,6.018094300674903e-09,556
514,0.03125,0.0028831936794361727,2.7196434205585317e-05,5.936192172800031e-09,557
515,0.015625,0.002883193634844593,4.0032361335580535e-05,5.89160059323926e-09,558
516,0.0078125,0.0028831932294734654,1.8522446805868162e-05,5.4862294655150246e-09,560
517,0.0078125,0.002883193080144088,1.5734357472085565e-05,5.336900088092483e-09,561
518,0.015625,0.0028831929730406317,2.2876210059469276e-05,5.229796631780331e-09,562
519,0.015625,0.0028831929410031336,3.381745649170636e-05,5.197759133691859e-09,563
520,0.0078125,0.0028831926776129607,1.2535301028835e-05,4.934368960738539e-09,564
521,0.015625,0.002883192563239178,2.0996653878373346e-05,4.819995178158287e-09,565
522,0.0078125,0.0028831924015787803,8.779663142497873e-06,4.658334780416329e-09,566
523,0.015625,0.002883192397230664,2.868943139047193e-05,4.653986663931409e-09,567
524,0.0078125,0.0028831922554797902,1.9575950182552917e-05,4.512235790305602e-09,568
525,0.0078125,0.0028831921187976554,1.0415115408070346e-05,4.375553655511233e-09,569
526,0.015625,0.0028831920105233705,1.7481302121356796e-05,4.267279370574056e-09,570
527,0.015625,0.0028831918992950553,1.9521657557854834e-05,4.1560510553873e-09,571
528,0.0078125,0.002883191768922623,9.207370382006583e-06,4.025678622919526e-09,573
529,0.015625,0.0028831917005588525,1.9420971146916164e-05,3.95731485254569e-09,574
530,0.015625,0.0028831916731441205,2.881579751071629e-05,3.929900120602792e-09,575
531,0.0078125,0.0028831914817224087,1.2634147482204717e-05,3.7384784087879375e-09,576
532,0.015625,0.0028831914400166583,2.4594407583136247e-05,3.6967726583896077e-09,577
533,0.0078125,0.002883191300425123,1.0522824812472095e-05,3.5571811230102057e-09,578
534,0.015625,0.002883191235193416,1.9710386621500937e-05,3.4919494162552467e-09,579
535,0.015625,0.0028831911830896452,2.414743224514956e-05,3.4398456453046955e-09,580
536,0.0078125,0.0028831910087226175,7.2682478725367234e-06,3.2654786175437267e-09,581
537,0.03125,0.0028831909722134485,2.965396441097024e-05,3.228969448591801e-09,582
538,0.0078125,0.002883190779956504,9.188432655646484e-06,3.0367125042861376e-09,583
539,0.03125,0.002883190767958517,2.8177183743815368e-05,3.0247145170470002e-09,584
540,0.0078125,0.002883190660753,2.2316053258738356e-05,2.9175090000138626e-09,586
541,0.0078125,0.002883190502720931,8.954875899093033e-06,2.75947693124598e-09,587
542,0.015625,0.0028831904802515186,2.14757986767654e-05,2.7370075186307352e-09,588
543,0.0078125,0.002883190360404934,8.27387666198373e-06,2.617160934151319e-09,589
544,0.015625,0.002883190316437286,1.6847210174449554e-05,2.5731932860525997e-09,590
545,0.0078125,0.0028831902484007226,1.2049242366503685e-05,2.5051567226902494e-09,591
546,0.015625,0.0028831902348583575,2.0913233782062734e-05,2.491614357544303e-09,592
547,0.0078125,0.0028831901457419405,1.2931631630699179e-05,2.4024979406074565e-09,593
548,0.0078125,0.002883190075303365,7.500613424469536e-06,2.3320593650622e-09,594
549,0.015625,0.0028831900393666136,1.5339215331672334e-05,2.296122613657664e-09,595
550,0.015625,0.0028831900152286654,1.9652153563511168e-05,2.2719846655069875e-09,596
551,0.0078125,0.0028831899007311828,4.063170820866217e-06,2.15748718283143e-09,597
552,0.015625,0.002883189846248373,1.2120285989155195e-05,2.103004373074646e-09,599
553,0.015625,0.0028831898100602615,1.6051281211615306e-05,2.0668162615394836e-09,600
554,0.0078125,0.0028831897368772254,8.162941605154512e-06,1.9936332255193756e-09,601
555,0.03125,0.0028831897359226453,2.4597288157966674e-05,1.992678645354462e-09,602
556,0.0078125,0.002883189612398516,1.2392358620404651e-05,1.8691545160612333e-09,603
557,0.0078125,0.0028831895502603117,5.859725053601253e-06,1.8070163117570037e-09,604
558,0.015625,0.002883189514109548,1.2166113955094894e-05,1.7708655479509172e-09,605
559,0.015625,0.002883189503604518,1.8902621601125064e-05,1.7603605179453141e-09,606
560,0.0078125,0.0028831894113038386,5.3307416753251e-06,1.668059838692837e-09,607
561,0.015625,0.0028831893613893997,8.482363457148248e-06,1.618145399791271e-09,608
562,0.0078125,0.002883189325912746,5.506904857729805e-06,1.582668746058502e-09,609
563,0.015625,0.0028831893067366304,1.3122675028228725e-05,1.5634926305019281e-09,610
564,0.0078125,0.002883189253883324,7.0788232399956085e-06,1.5106393241350047e-09,612
565,0.015625,0.0028831892436159607,1.5276452208364478e-05,1.5003719607865895e-09,613
566,0.0078125,0.002883189193258516,7.801889518052251e-06,1.4500145160099842e-09,614
567,0.015625,0.002883189179945447,1.435037308897447e-05,1.4367014470467732e-09,615
568,0.0078125,0.0028831891151941775,3.935038578701029e-06,1.3719501775963372e-09,616
569,0.03125,0.0028831890652351038,1.4240949726440779e-05,1.3219911038260534e-09,617
570,0.015625,0.0028831890489150855,1.6208725471647445e-05,1.305671085572585e-09,618
571,0.0078125,0.0028831889979441683,9.892962086473576e-06,1.2547001684154457e-09,619
572,0.0078125,0.002883188957759821,7.707715939580763e-06,1.2145158212462093e-09,620
573,0.0078125,0.002883188928402377,4.2410130403327175e-06,1.1851583772530538e-09,621
574,0.03125,0.002883188890376949,1.4098274231118571e-05,1.1471329489608217e-09,622
575,0.0078125,0.0028831888367422394,5.383217148318959e-06,1.0934982394399106e-09,623
576,0.015625,0.002883188814353472,9.198709043267949e-06,1.0711094719506598e-09,625
577,0.015625,0.002883188800503121,1.3260778178486256e-05,1.0572591209630222e-09,626
578,0.0078125,0.0028831887524119037,3.964537688320832e-06,1.0091679037566026e-09,627
579,0.015625,0.0028831887287146104,8.48127378227451e-06,9.854706104969746e-10,628


==> gisette_MLVR_lev2_100.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,2.6254698830716676,0,0.6902639928167013,0.0,0.49383333333333335
1,0.0625,0.4638049045627484,2.7186971146352263,1,0.46092171681950445,0.904,0.8933333333333333
2,1.0,0.2560585864810383,2.2496260847524563,2,0.2531753987377943,0.908,0.936
3,1.0,0.12611191004010294,0.8567126447594743,3,0.12322872229685894,0.94,0.965
4,1.0,0.08153213660529574,0.20676021535099048,5,0.07864894886205173,0.942,0.9781666666666666
5,1.0,0.04784409424470912,0.22376008953952004,6,0.044960906501465114,0.954,0.9875
6,1.0,0.03466739839569145,0.19991156372602545,7,0.03178421065244745,0.954,0.99
7,1.0,0.026436305416404182,0.09395964440444059,8,0.023553117673160182,0.958,0.9931666666666666
8,1.0,0.019097814330499594,0.03269459093696152,10,0.016214626587255594,0.962,0.9963333333333333
9,1.0,0.016183352236653924,0.030483208825677413,11,0.013300164493409924,0.958,0.9966666666666667
10,1.0,0.013724059291361338,0.07620768542081614,12,0.010840871548117338,0.958,0.998
11,1.0,0.00916690671764355,0.03604106422705601,14,0.0062837189743995495,0.96,0.999
12,1.0,0.008037351318885302,0.03382981957049464,15,0.005154163575641302,0.956,0.9995
13,1.0,0.0067089995854279095,0.03589483681618744,16,0.0038258118421839096,0.962,1.0
14,1.0,0.00645111784174263,0.010087556908064094,17,0.00356793009849863,0.964,1.0
15,1.0,0.006173878873146068,0.006578659013999926,19,0.0032906911299020684,0.966,1.0
16,1.0,0.00585141315361489,0.009627693655731575,20,0.0029682254103708897,0.962,1.0
17,1.0,0.005613030720195781,0.006577239634509132,21,0.0027298429769517813,0.966,1.0
18,1.0,0.005294966280625626,0.009024288984731482,23,0.002411778537381626,0.968,1.0
19,1.0,0.005092627392544806,0.0042170807883808005,24,0.0022094396493008064,0.966,1.0
20,1.0,0.004933836039558182,0.002475876223924539,25,0.002050648296314182,0.966,1.0
21,1.0,0.004896988040415207,0.001897972709152987,26,0.0020138002971712074,0.966,1.0
22,1.0,0.004794341786914205,0.0029008425150493346,28,0.0019111540436702055,0.962,1.0
23,1.0,0.004657285333012736,0.00494474241037804,29,0.001774097589768736,0.964,1.0
24,1.0,0.004558025904835321,0.0016693079288409023,30,0.0016748381615913207,0.968,1.0
25,1.0,0.0044431294915521545,0.0011463471300857957,32,0.0015599417483081546,0.968,1.0
26,1.0,0.004345764554575654,0.0016282345816405603,33,0.001462576811331654,0.962,1.0
27,1.0,0.004209134449084468,0.001414752710577017,34,0.0013259467058404683,0.962,1.0
28,1.0,0.004082267566196468,0.0027502334532483567,35,0.001199079822952468,0.968,1.0
29,1.0,0.003918927183889318,0.0015167500476760813,37,0.001035739440645318,0.962,1.0
30,1.0,0.0038060806900371,0.002914837342260339,38,0.0009228929467930999,0.96,1.0
31,1.0,0.003731520752642871,0.004596052980002741,39,0.0008483330093988712,0.962,1.0
32,1.0,0.003685200063378657,0.0028225560548492306,41,0.000802012320134657,0.96,1.0
33,1.0,0.0035812368052950206,0.003752289213339246,42,0.0006980490620510206,0.964,1.0
34,1.0,0.003545910879602558,0.0027476530933982354,43,0.0006627231363585582,0.962,1.0
35,1.0,0.003493062294179009,0.005145811700586658,44,0.0006098745509350093,0.968,1.0
36,1.0,0.003453684524529539,0.001873681185545125,46,0.0005704967812855391,0.962,1.0
37,1.0,0.0034102049655675756,0.0034327857368935248,47,0.0005270172223235756,0.962,1.0
38,1.0,0.0033679075556901127,0.0013426767294138194,48,0.00048471981244611276,0.96,1.0
39,1.0,0.0032781634659293586,0.008036194860893337,50,0.0003949757226853587,0.966,1.0
40,1.0,0.0032280334337334354,0.0011738126935200643,51,0.00034484569048943547,0.966,1.0
41,1.0,0.0032113103380400866,0.0005008909996563024,52,0.00032812259479608665,0.966,1.0
42,1.0,0.0031874802367212376,0.0045597316753462815,53,0.00030429249347723765,0.966,1.0
43,1.0,0.0031321489927274774,0.002112091822163098,55,0.0002489612494834775,0.966,1.0
44,1.0,0.003106880249427121,0.0007364201319405771,56,0.0002236925061831212,0.966,1.0
45,1.0,0.003093927861326993,0.0013175238928237218,57,0.0002107401180829931,0.966,1.0
46,1.0,0.003084008666533936,0.0012355528744966908,59,0.00020082092328993625,0.966,1.0
47,1.0,0.0030698466855399835,0.002322346574594449,60,0.00018665894229598357,0.966,1.0
48,1.0,0.0030586383891274866,0.001613863490421806,61,0.00017545064588348662,0.966,1.0
49,1.0,0.003051685063795514,0.0004993221543014608,62,0.00016849732055151424,0.966,1.0
50,1.0,0.003045115598181384,0.0007925159722897923,64,0.00016192785493738399,0.966,1.0
51,1.0,0.0030383957433611844,0.00038184496193669685,65,0.00015520800011718447,0.966,1.0
52,1.0,0.003019759672855269,0.002093577820940156,66,0.00013657192961126887,0.966,1.0
53,1.0,0.0030073512133182937,0.0003094246926084523,68,0.00012416347007429378,0.966,1.0
54,0.5,0.0029974657795701193,0.0010169644855499396,69,0.0001142780363261194,0.966,1.0
55,1.0,0.0029868986301054613,0.00048160589256907255,70,0.00010371088686146135,0.968,1.0
56,1.0,0.0029800748429192306,0.0019477488051063948,71,9.688709967523067e-05,0.966,1.0
57,1.0,0.002976437406243279,0.00028686654262944587,73,9.324966299927928e-05,0.966,1.0
58,1.0,0.0029661304232961056,0.001678124098805226,74,8.294268005210569e-05,0.966,1.0
59,1.0,0.0029602241557227255,0.0006221351691446648,75,7.70364124787256e-05,0.966,1.0
60,1.0,0.0029545624933502517,0.00021083345049383102,77,7.137475010625177e-05,0.964,1.0
61,1.0,0.0029468912621013954,0.0017870850881549888,78,6.370351885739544e-05,0.966,1.0
62,1.0,0.0029413144148050948,0.00026537643044774884,79,5.812667156109485e-05,0.964,1.0
63,1.0,0.0029382981561598045,0.00032674889671824504,80,5.5110412915804555e-05,0.966,1.0
64,1.0,0.002932202574924324,0.0008578071385275429,82,4.9014831680324004e-05,0.964,1.0
65,1.0,0.0029302486686623493,0.000757018112188741,83,4.70609254183494e-05,0.966,1.0
66,1.0,0.002927359746955692,0.00039602009452983445,84,4.4172003711692286e-05,0.966,1.0
67,1.0,0.0029251495592316295,0.0002366467178858716,85,4.1961815987629544e-05,0.966,1.0
68,1.0,0.002920398375828904,0.0007712768154898583,87,3.7210632584903924e-05,0.964,1.0
69,1.0,0.0029174710540605096,0.0008496054060469114,88,3.428331081650965e-05,0.964,1.0
70,1.0,0.0029159204652697665,0.0004199506322231668,89,3.273272202576659e-05,0.964,1.0
71,1.0,0.002914450438275354,0.0009888310614854026,91,3.126269503135387e-05,0.964,1.0
72,1.0,0.0029123889613164033,0.0003039385428571939,92,2.9201218072403418e-05,0.964,1.0
73,1.0,0.002911014999207752,0.000526472493965246,93,2.7827255963752164e-05,0.964,1.0
74,1.0,0.0029098943146370322,0.00021041373925657317,94,2.670657139303232e-05,0.964,1.0
75,1.0,0.0029089331872614635,0.0005207145140409303,96,2.5745444017463617e-05,0.964,1.0
76,1.0,0.0029071424224145865,0.00038723995407931723,97,2.39546791705866e-05,0.964,1.0
77,1.0,0.0029055399399667975,0.00025374938809768523,98,2.2352196722797563e-05,0.964,1.0
78,1.0,0.0029039679917702795,0.00012219360513522712,100,2.0780248526279608e-05,0.964,1.0
79,1.0,0.0029014789746700906,0.00038269254921013333,101,1.829123142609067e-05,0.964,1.0
80,1.0,0.002899522934552859,0.00017395814825608546,102,1.633519130885908e-05,0.964,1.0
81,1.0,0.0028977770965733507,0.0004605757433547044,103,1.4589353329350768e-05,0.964,1.0
82,1.0,0.002897000896690374,0.00018911075879353962,105,1.3813153446374203e-05,0.964,1.0
83,1.0,0.0028958236901718355,0.00031805982377526603,106,1.2635946927835612e-05,0.964,1.0
84,1.0,0.002894762196617827,0.00018711583409115139,107,1.1574453373827068e-05,0.964,1.0
85,1.0,0.0028944798869902813,0.00025462097250603897,109,1.1292143746281357e-05,0.964,1.0
86,1.0,0.0028932041465652113,0.0005604206984285647,110,1.0016403321211342e-05,0.964,1.0
87,1.0,0.002892412222035713,0.00041832085744241364,111,9.224478791713259e-06,0.964,1.0
88,1.0,0.002892023502416314,0.00016823758324146655,112,8.835759172313995e-06,0.964,1.0
89,1.0,0.0028910343243868214,0.00036582556594735757,114,7.84658114282152e-06,0.964,1.0
90,1.0,0.002890616860990362,0.0002965439208722347,115,7.429117746361909e-06,0.964,1.0
91,1.0,0.0028898166150883487,0.00010982079073446714,116,6.628871844348728e-06,0.964,1.0
92,0.5,0.0028894105659720702,0.000430736801446087,118,6.222822728070305e-06,0.964,1.0
93,0.5,0.0028888750807270582,0.00011793016732003659,119,5.687337483058306e-06,0.964,1.0
94,1.0,0.002888503627974954,0.0003325048082355271,120,5.315884730953957e-06,0.964,1.0
95,1.0,0.002888157300132063,0.00011874848468437154,121,4.9695568880630744e-06,0.964,1.0
96,1.0,0.002887904558253637,5.235125415957834e-05,123,4.7168150096371306e-06,0.964,1.0
97,1.0,0.0028872959990045737,0.0001884071461692963,124,4.108255760573807e-06,0.964,1.0
98,1.0,0.002886725756663897,0.0003849577332438243,125,3.5380134198971167e-06,0.964,1.0
99,1.0,0.0028865190493551724,5.296829506551693e-05,127,3.331306111172515e-06,0.964,1.0
100,1.0,0.0028861403159032776,0.00018468340718268695,128,2.952572659277713e-06,0.964,1.0
101,0.5,0.0028859290253927744,0.00016653203075458104,129,2.741282148774511e-06,0.964,1.0
102,1.0,0.0028859155142847634,0.00037044106383866114,130,2.727771040763466e-06,0.964,1.0
103,1.0,0.002885528099143811,4.3703932405440974e-05,132,2.340355899810905e-06,0.964,1.0
104,0.5,0.0028852961317224575,0.0002551306982519377,133,2.1083884784575332e-06,0.964,1.0
105,1.0,0.002885120486262355,3.852419572498028e-05,134,1.932743018355238e-06,0.964,1.0
106,1.0,0.002885038849685934,0.00015905538925357036,136,1.8511064419340223e-06,0.964,1.0
107,1.0,0.002884923901578705,0.00012830930225908675,137,1.7361583347051679e-06,0.964,1.0
108,1.0,0.002884807742592618,0.00014344483475256577,138,1.6199993486181938e-06,0.964,1.0
109,1.0,0.0028847440607903865,5.3563452050024016e-05,139,1.5563175463865347e-06,0.964,1.0
110,1.0,0.0028845986572649997,0.00025082322061541846,141,1.4109140209998122e-06,0.964,1.0
111,1.0,0.0028844746370549844,8.389268034021891e-05,142,1.2868938109845095e-06,0.964,1.0
112,1.0,0.0028843902391367266,0.00017501810155283267,143,1.2024958927266821e-06,0.964,1.0
113,1.0,0.00288433329223818,2.4011086670308806e-05,145,1.1455489941801164e-06,0.964,1.0
114,1.0,0.0028842062578633646,0.00010425298395565569,146,1.0185146193646827e-06,0.964,1.0
115,1.0,0.0028841362257077093,0.00015658615074058563,147,9.484824637093561e-07,0.964,1.0
116,1.0,0.0028840726174125717,4.677466844749303e-05,148,8.848741685717719e-07,0.964,1.0
117,1.0,0.0028840296885926367,4.8478149238498884e-05,150,8.419453486367343e-07,0.964,1.0
118,1.0,0.002884022129190555,0.00011611537209210297,151,8.34385946555001e-07,0.964,1.0
119,1.0,0.002883919817633233,7.050917427595453e-05,152,7.320743892328709e-07,0.964,1.0
120,1.0,0.0028838565653554805,5.5400923184957176e-05,154,6.688221114805638e-07,0.964,1.0
121,1.0,0.0028838194885259195,2.408230602885784e-05,155,6.31745281919581e-07,0.964,1.0
122,1.0,0.0028837548384435,7.278890271471253e-05,156,5.670951995001214e-07,0.964,1.0
123,1.0,0.0028837279669519933,3.296893985665164e-05,157,5.402237079933647e-07,0.964,1.0
124,1.0,0.002883695284158493,0.0001994071306338287,159,5.075409144931695e-07,0.964,1.0
125,1.0,0.002883642466292391,2.704117135241425e-05,160,4.5472304839111813e-07,0.964,1.0
126,1.0,0.0028835956360535636,6.778086805052037e-05,161,4.0789280956370425e-07,0.964,1.0
127,1.0,0.002883581546747359,0.0001430294781594649,162,3.9380350335890824e-07,0.964,1.0
128,1.0,0.0028835166900497977,0.00010139249019494778,164,3.2894680579778623e-07,0.964,1.0
129,1.0,0.0028834961531468387,2.3492940337177273e-05,165,3.084099028387473e-07,0.964,1.0
130,1.0,0.0028834832200669847,1.8993790194850575e-05,166,2.954768229847249e-07,0.964,1.0
131,1.0,0.00288346278303111,3.3905471421944194e-05,168,2.7503978710990626e-07,0.964,1.0
132,1.0,0.002883445929007534,5.2086694807147413e-05,169,2.581857635342716e-07,0.964,1.0
133,1.0,0.0028834378295576214,1.3034400136644992e-05,170,2.5008631362143097e-07,0.964,1.0
134,1.0,0.002883408907558061,7.605258543183625e-05,171,2.2116431406095718e-07,0.964,1.0
135,1.0,0.002883397369231133,1.836700859802055e-05,173,2.096259871329359e-07,0.964,1.0
136,1.0,0.0028833906273337965,5.3310282979037504e-05,174,2.0288408979652478e-07,0.964,1.0
137,1.0,0.0028833489794952575,2.0979770286253544e-05,175,1.6123625125753077e-07,0.964,1.0
138,1.0,0.0028833390745958585,1.4711346309900358e-05,177,1.5133135185859542e-07,0.964,1.0
139,1.0,0.0028833325772079305,2.3431188238700905e-05,178,1.448339639305643e-07,0.964,1.0
140,1.0,0.0028833147235768877,3.8490763763879844e-05,179,1.2698033288781677e-07,0.964,1.0
141,1.0,0.0028833091191788297,8.914183669788052e-06,180,1.213759348297691e-07,0.964,1.0
142,1.0,0.002883301572148808,3.169243417881255e-05,182,1.1382890480800961e-07,0.964,1.0
143,1.0,0.002883294342841746,1.6815556193118225e-05,183,1.0659959774617089e-07,0.964,1.0
144,1.0,0.0028832884365470653,9.115449321953573e-05,184,1.0069330306540503e-07,0.964,1.0
145,1.0,0.0028832791018131086,3.0412244913989205e-05,186,9.13585691086731e-08,0.964,1.0
146,1.0,0.002883271960485732,1.9768797867151448e-05,187,8.421724173200348e-08,0.964,1.0
147,1.0,0.0028832661927613397,1.9140460489442466e-05,188,7.844951733972788e-08,0.964,1.0
148,1.0,0.0028832611404782608,3.2555903768373144e-05,189,7.339723426084965e-08,0.964,1.0
149,1.0,0.0028832565024249756,1.0329646887002668e-05,191,6.875918097566658e-08,0.964,1.0
150,1.0,0.002883254127307492,8.973395665698946e-06,192,6.63840634919019e-08,0.964,1.0
151,1.0,0.0028832476694599122,4.982567417766652e-05,193,5.99262159122968e-08,0.964,1.0
152,1.0,0.0028832442226353542,2.5392816778094253e-05,195,5.647939135431865e-08,0.964,1.0
153,1.0,0.0028832404036844977,5.879376146336859e-06,196,5.266044049781482e-08,0.964,1.0
154,1.0,0.0028832357105511835,1.549804318388029e-05,197,4.7967307183552355e-08,0.964,1.0
155,1.0,0.00288323234326264,3.1501620271532435e-05,198,4.460001864006746e-08,0.964,1.0
156,1.0,0.0028832274128745236,2.4776353094299064e-05,200,3.966963052362896e-08,0.964,1.0
157,1.0,0.0028832253174106083,1.1433965216056809e-05,201,3.757416660839577e-08,0.964,1.0
158,1.0,0.002883221722239729,3.2112965981651074e-05,202,3.397899572907953e-08,0.964,1.0
159,1.0,0.0028832202334474525,9.280796494546634e-06,204,3.249020345255302e-08,0.964,1.0
160,1.0,0.002883218906396118,1.3021117902480764e-05,205,3.1163152118280496e-08,0.964,1.0
161,1.0,0.0028832168276038653,1.1577420849356921e-05,206,2.908435986536187e-08,0.964,1.0
162,1.0,0.002883215016124052,8.094642562860516e-06,207,2.727288005198794e-08,0.964,1.0
163,1.0,0.0028832136123604093,1.1197549951567914e-05,209,2.586911640933484e-08,0.964,1.0
164,1.0,0.0028832121970285966,2.0001298698698287e-05,210,2.4453784596648737e-08,0.964,1.0
165,1.0,0.002883211013739545,1.5592478062537706e-05,211,2.327049554527033e-08,0.964,1.0
166,1.0,0.0028832095217105292,5.291306642270993e-06,213,2.1778466529308316e-08,0.964,1.0
167,1.0,0.0028832081916096534,9.293371391745654e-06,214,2.044836565351371e-08,0.964,1.0
168,1.0,0.0028832073553322598,6.0600309787091656e-06,215,1.9612088259825244e-08,0.964,1.0
169,1.0,0.002883206180232332,1.1628069471267007e-05,216,1.843698833187135e-08,0.964,1.0
170,1.0,0.002883204952332141,4.360437112136275e-06,218,1.720908814105762e-08,0.964,1.0
171,1.0,0.0028832046126714365,6.752639620513894e-06,219,1.686942743654718e-08,0.964,1.0
172,1.0,0.0028832035494532125,1.2873935361114714e-05,220,1.580620921258144e-08,0.964,1.0
173,1.0,0.0028832029528074767,2.8533398342729514e-06,222,1.520956347672575e-08,0.964,1.0
174,1.0,0.002883202024699742,1.0551572291031499e-05,223,1.4281455741962934e-08,0.964,1.0
175,1.0,0.002883201509694312,2.8129620022877786e-06,224,1.3766450312167888e-08,0.964,1.0
176,1.0,0.002883198701901014,1.4170666812155808e-05,225,1.0958657013955542e-08,0.964,1.0
177,1.0,0.002883198309613872,1.3628408801375237e-05,227,1.0566369871949088e-08,0.964,1.0
178,1.0,0.0028831972746040865,1.7084457941424592e-05,228,9.531360086606488e-09,0.964,1.0
179,1.0,0.002883196903419494,8.739517706700623e-06,229,9.160175493995448e-09,0.964,1.0
180,1.0,0.002883196279826066,5.4191574498864e-06,231,8.536582066231979e-09,0.964,1.0
181,1.0,0.0028831959889632566,3.5393659053231226e-06,232,8.245719256699813e-09,0.964,1.0
182,1.0,0.0028831956679250823,4.827557264735778e-06,233,7.92468108235661e-09,0.964,1.0
183,1.0,0.0028831951828369676,7.477442394659703e-06,234,7.43959296771457e-09,0.964,1.0
184,1.0,0.0028831947000971555,3.713675366081527e-06,236,6.956853155614534e-09,0.964,1.0
185,1.0,0.002883194511629169,5.38228624241535e-06,237,6.768385169171609e-09,0.964,1.0
186,1.0,0.0028831940194211647,1.4389699372226133e-05,238,6.276177164782348e-09,0.964,1.0
187,1.0,0.002883193476096526,2.2277901415008893e-06,239,5.732852526030285e-09,0.964,1.0
188,1.0,0.0028831932633207337,3.868640251347872e-06,241,5.520076733819129e-09,0.964,1.0
189,1.0,0.002883192907098776,6.406459740851131e-06,242,5.163854776071841e-09,0.964,1.0
190,1.0,0.0028831923681116554,8.038528650420296e-06,243,4.624867655511622e-09,0.964,1.0
191,1.0,0.0028831921047863395,8.576100235753768e-06,245,4.3615423395322594e-09,0.964,1.0
192,1.0,0.0028831918685120667,2.4200131724927725e-06,246,4.125268066815929e-09,0.964,1.0
193,1.0,0.0028831917007248256,1.4438982987463697e-06,247,3.957480825683701e-09,0.964,1.0
194,1.0,0.0028831914628100947,5.943768731601779e-06,248,3.7195660947987597e-09,0.964,1.0
195,1.0,0.002883191223751814,4.092743917005003e-06,250,3.480507814249134e-09,0.964,1.0
196,1.0,0.0028831909957363886,4.621206024371368e-06,251,3.252492388697986e-09,0.964,1.0
197,1.0,0.0028831907892312683,4.701807275709257e-06,252,3.045987268402578e-09,0.964,1.0
198,1.0,0.002883190677170992,1.6202536331507372e-06,254,2.9339269919798072e-09,0.964,1.0
199,1.0,0.002883190504411405,1.3404454238413649e-06,255,2.7611674049618506e-09,0.964,1.0
200,1.0,0.002883190224917518,2.1013638815838938e-06,256,2.4816735181600047e-09,0.964,1.0
201,1.0,0.0028831900823228047,6.081752915799959e-06,257,2.339078804779182e-09,0.964,1.0
202,1.0,0.002883189937432752,2.282563293942112e-06,259,2.194188752132481e-09,0.964,1.0
203,1.0,0.002883189850300238,3.202854613968341e-06,260,2.1070562382548286e-09,0.964,1.0
204,1.0,0.0028831897791043934,1.0253561369283817e-06,261,2.0358603934622632e-09,0.964,1.0
205,1.0,0.0028831896553513365,4.699419344327192e-06,263,1.9121073366150376e-09,0.964,1.0
206,1.0,0.0028831893133706515,1.0185898776141853e-05,264,1.570126651525422e-09,0.964,1.0
207,1.0,0.0028831891785803575,2.674846630791901e-06,265,1.4353363575816958e-09,0.964,1.0
208,1.0,0.0028831890784746547,6.4666135598884645e-06,266,1.3352306547746717e-09,0.964,1.0
209,1.0,0.0028831889838590594,3.984761467658547e-06,268,1.2406150594682086e-09,0.964,1.0
210,1.0,0.0028831889107306563,1.742637614345068e-06,269,1.1674866563955721e-09,0.964,1.0
211,1.0,0.002883188843436373,3.97242190938112e-06,270,1.1001923729686558e-09,0.964,1.0
212,1.0,0.0028831887712329174,1.0400647871569836e-06,272,1.0279889175145163e-09,0.964,1.0
213,1.0,0.0028831887258147343,9.268752356870129e-07,273,9.825707344111867e-10,0.964,1.0


==> gisette_MLVR_lev2_400.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,2.6254698830716676,0,0.6902639928167013,0.0,0.49383333333333335
1,0.25,0.5555245221531002,5.473439761326198,1,0.5526413344098562,0.818,0.8183333333333334
2,0.5,0.25164142424978553,1.8909516958387254,3,0.24875823650654152,0.904,0.9261666666666667
3,1.0,0.15655863665687583,0.555283660490821,5,0.15367544891363183,0.926,0.961
4,0.5,0.06308656035629585,0.3645827109266332,7,0.06020337261305185,0.946,0.983
5,1.0,0.026457758804941823,0.11713965950731195,9,0.023574571061697823,0.962,0.9936666666666667
6,1.0,0.019425299952893448,0.26030134933473753,11,0.01654211220964945,0.96,0.9953333333333333
7,1.0,0.012701426031102938,0.023437758918260682,13,0.009818238287858938,0.96,0.999
8,1.0,0.00944518442630006,0.02857919641475435,14,0.00656199668305606,0.964,1.0
9,1.0,0.00856558925233269,0.011809878891943166,16,0.00568240150908869,0.964,0.9996666666666667
10,1.0,0.008268128912026959,0.017019874795853172,18,0.005384941168782959,0.968,1.0
11,1.0,0.007759049920438991,0.00832996369375334,20,0.004875862177194991,0.968,1.0
12,1.0,0.007449329150189195,0.009044038518249933,22,0.004566141406945195,0.958,1.0
13,1.0,0.006940121692374357,0.008361334110936465,24,0.004056933949130357,0.96,1.0
14,1.0,0.006308965353224123,0.005788115294174569,26,0.0034257776099801233,0.96,1.0
15,0.5,0.005735154137124205,0.00266179981730328,28,0.0028519663938802054,0.962,1.0
16,1.0,0.004921198260928588,0.003478847118021373,29,0.0020380105176845877,0.966,1.0
17,1.0,0.00468085088224136,0.002314537139849854,31,0.0017976631389973602,0.964,1.0
18,1.0,0.004153905743615181,0.010967185985843203,33,0.001270718000371181,0.966,1.0
19,1.0,0.003994806686205559,0.0050135729110159935,35,0.0011116189429615586,0.962,1.0
20,1.0,0.0038034067422166784,0.006497437008596359,37,0.0009202189989726784,0.962,1.0
21,0.5,0.0036469741942611734,0.0018511115817897365,39,0.0007637864510171735,0.962,1.0
22,0.5,0.0035277158917109055,0.004508701079962572,41,0.0006445281484669056,0.962,1.0
23,0.5,0.003406249413979926,0.00240971495464931,42,0.000523061670735926,0.96,1.0
24,1.0,0.003316205529024669,0.002873096831265897,44,0.0004330177857806692,0.962,1.0
25,1.0,0.0032503922440667247,0.002388794163135777,46,0.00036720450082272475,0.964,1.0
26,1.0,0.0032060128473441474,0.001516351786677698,48,0.00032282510410014745,0.964,1.0
27,1.0,0.0031469541198665954,0.002697931976410239,50,0.00026376637662259544,0.962,1.0
28,1.0,0.003118693118863248,0.0023185645484403803,52,0.00023550537561924795,0.964,1.0
29,1.0,0.0030808397533079557,0.0024694211809941735,54,0.00019765201006395573,0.964,1.0
30,1.0,0.003076730969013316,0.0035156462291635725,56,0.00019354322576931602,0.96,1.0
31,1.0,0.0030246351753302936,0.0006147656273834758,57,0.00014144743208629367,0.96,1.0
32,0.5,0.0029921568304878262,0.0007097512115745939,59,0.0001089690872438263,0.966,1.0
33,1.0,0.0029724087449046694,0.0012295407503102119,61,8.922100166066944e-05,0.964,1.0
34,1.0,0.002963743246756362,0.0016781488455121353,63,8.055550351236196e-05,0.962,1.0
35,1.0,0.0029627895796034342,0.001366457130597162,65,7.960183635943429e-05,0.964,1.0
36,1.0,0.0029490574456458238,0.0014797893743563103,67,6.586970240182385e-05,0.962,1.0
37,0.5,0.0029367512500400876,0.0024235859421871623,69,5.3563506796087696e-05,0.962,1.0
38,0.5,0.0029325745070124254,0.0030635120262428647,70,4.938676376842546e-05,0.964,1.0
39,1.0,0.0029220672060847165,0.0013208005247686047,72,3.887946284071662e-05,0.964,1.0
40,1.0,0.002914187645775962,0.0008624804331894262,74,3.099990253196223e-05,0.964,1.0
41,1.0,0.0029094138973763365,0.0012087720282113396,76,2.6226154132336522e-05,0.964,1.0
42,1.0,0.002906203895472156,0.0006452122597692794,78,2.301615222815613e-05,0.964,1.0
43,1.0,0.00290291725060937,0.0005553787096386957,80,1.9729507365370217e-05,0.964,1.0
44,1.0,0.002899879374306885,0.00039658868016476166,82,1.669163106288521e-05,0.964,1.0
45,1.0,0.002897831401407861,0.0007044715137673952,84,1.4643658163861033e-05,0.964,1.0
46,1.0,0.0028952055515358826,0.00023256523562984496,85,1.2017808291882662e-05,0.964,1.0
47,1.0,0.0028936739853841036,0.00026272721211899173,87,1.048624214010363e-05,0.964,1.0
48,1.0,0.0028924088808471612,0.0002571442147764938,89,9.2211376031613e-06,0.964,1.0
49,1.0,0.002891639763050789,0.0007298177112969686,91,8.45201980678896e-06,0.964,1.0
50,1.0,0.0028901276532002245,0.00015216081375766564,93,6.939909956224597e-06,0.964,1.0
51,0.5,0.0028889413509463405,0.00018733275970426514,95,5.753607702340541e-06,0.964,1.0
52,1.0,0.0028880270600050058,0.00025391425836296426,97,4.839316761005852e-06,0.964,1.0
53,1.0,0.0028878315055424065,0.00038087567871744556,98,4.643762298406611e-06,0.964,1.0
54,1.0,0.002886702455218026,0.00018012614477202753,100,3.5147119740262106e-06,0.964,1.0
55,1.0,0.0028861262735574906,9.563542937534035e-05,102,2.938530313490676e-06,0.964,1.0
56,1.0,0.0028856627187798553,0.0003509977230140541,104,2.474975535855361e-06,0.964,1.0
57,1.0,0.002885316382638593,0.00018514865137212952,106,2.12863939459294e-06,0.964,1.0
58,1.0,0.0028849990273509263,7.431151839143868e-05,108,1.811284106926353e-06,0.964,1.0
59,1.0,0.0028848385365749596,0.00028144914948423995,110,1.6507933309596948e-06,0.964,1.0
60,1.0,0.002884577791426899,9.834696868234293e-05,112,1.3900481828990618e-06,0.964,1.0
61,1.0,0.002884350305865379,0.00020523048392187055,113,1.1625626213790374e-06,0.964,1.0
62,1.0,0.002884161040576156,5.625990166382385e-05,115,9.73297332155891e-07,0.964,1.0
63,1.0,0.0028840101994025273,5.406694477467533e-05,117,8.224561585273328e-07,0.964,1.0
64,1.0,0.002883877971763177,8.96862311798051e-05,119,6.902285191769109e-07,0.964,1.0
65,1.0,0.0028837684352729614,0.0001271988414187609,121,5.80692028961504e-07,0.964,1.0
66,0.5,0.0028836911881640077,8.761235014829388e-05,123,5.034449200077423e-07,0.964,1.0
67,1.0,0.002883632323369271,4.141851193038367e-05,125,4.445801252712239e-07,0.964,1.0
68,1.0,0.0028835840196861544,4.010327767198067e-05,126,3.962764421544876e-07,0.964,1.0
69,0.5,0.002883529491720071,0.0001358284005269398,128,3.41748476071109e-07,0.964,1.0
70,1.0,0.0028834676930232926,4.864045512505273e-05,130,2.7994977929270484e-07,0.964,1.0
71,1.0,0.002883413269713053,0.0001008493895352961,132,2.2552646905321314e-07,0.964,1.0
72,0.5,0.0028833799314487373,7.3008424117368e-05,134,1.9218820473737228e-07,0.964,1.0
73,1.0,0.002883354308977841,3.176019870018696e-05,136,1.6656573384107864e-07,0.964,1.0
74,1.0,0.0028833320963052374,4.540169784546471e-05,138,1.4435306123746286e-07,0.964,1.0
75,1.0,0.0028833121807320733,2.6562853771415125e-05,140,1.2443748807332983e-07,0.964,1.0
76,1.0,0.0028832900443600596,6.18038805639708e-05,141,1.0230111605969219e-07,0.964,1.0
77,1.0,0.0028832766998556935,3.505040569455338e-05,143,8.895661169358929e-08,0.964,1.0
78,1.0,0.0028832624514875354,1.7485931966368312e-05,145,7.470824353551439e-08,0.964,1.0
79,1.0,0.0028832524258734773,2.0173885227287887e-05,147,6.468262947739029e-08,0.964,1.0
80,1.0,0.002883246125431944,1.9719562405596752e-05,149,5.8382187943881864e-08,0.964,1.0
81,0.5,0.0028832365479807606,2.0484019414933195e-05,151,4.8804736760624245e-08,0.964,1.0
82,1.0,0.002883228125766586,1.062098564287592e-05,153,4.0382522586285274e-08,0.964,1.0
83,0.5,0.002883225777217675,2.602697725975344e-05,154,3.803397367494951e-08,0.964,1.0
84,1.0,0.002883219088454468,1.747564106639389e-05,156,3.134521046801314e-08,0.964,1.0
85,1.0,0.0028832124721044857,5.245700178284847e-06,158,2.4728860485798837e-08,0.964,1.0
86,1.0,0.002883208764713521,3.3047422975704426e-05,160,2.1021469521261688e-08,0.964,1.0
87,1.0,0.0028832060364458074,9.21029087160899e-06,162,1.82932018075177e-08,0.964,1.0
88,1.0,0.002883203233939135,1.0769250456742351e-05,164,1.5490695135043225e-08,0.964,1.0
89,1.0,0.002883200538403502,9.441512072343477e-06,166,1.279515950223381e-08,0.964,1.0
90,1.0,0.00288319857178463,2.888261487773717e-06,168,1.082854063014227e-08,0.964,1.0
91,1.0,0.002883196077236873,2.0365754411416616e-05,169,8.333992872981005e-09,0.964,1.0
92,0.5,0.00288319447597876,8.935687571893748e-06,171,6.732734759897635e-09,0.964,1.0
93,1.0,0.0028831929980358017,4.714919757045533e-06,173,5.254791801776598e-09,0.964,1.0
94,0.5,0.0028831919479631127,9.00144778983311e-06,175,4.204719112818611e-09,0.964,1.0
95,1.0,0.0028831916486700758,1.3279132067244415e-05,177,3.905426075850177e-09,0.964,1.0
96,1.0,0.0028831911917761234,1.5032858759188651e-05,179,3.4485321234907496e-09,0.964,1.0
97,0.5,0.002883191146013552,2.0591976295513346e-05,181,3.4027695522409473e-09,0.964,1.0
98,0.5,0.0028831908685854352,2.8012051250630376e-05,182,3.125341435303297e-09,0.964,1.0
99,0.5,0.00288319007483806,7.1866289781419795e-06,184,2.331594060184239e-09,0.964,1.0
100,1.0,0.002883189564132279,2.7553053194454953e-06,186,1.8208882791338754e-09,0.964,1.0
101,1.0,0.0028831894296614292,3.6724617062352437e-06,188,1.6864174293140799e-09,0.964,1.0
102,1.0,0.0028831891747735324,1.0497723470331218e-05,190,1.431529532500836e-09,0.964,1.0
103,1.0,0.0028831888841154233,1.275706862095216e-06,192,1.140871423374601e-09,0.964,1.0
104,1.0,0.0028831887644216155,1.0568480939666507e-05,194,1.0211776155580332e-09,0.964,1.0
105,1.0,0.0028831885673994634,2.5458109654414025e-06,196,8.241554634927373e-10,0.964,1.0


==> gisette_MLVR_lev2_50.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,2.6254698830716676,0,0.6902639928167013,0.0,0.49383333333333335
1,0.03125,0.6325231416083507,4.564379451264163,1,0.6296399538651066,0.872,0.8665
2,1.0,0.29739465947905286,0.8970126013471788,2,0.2945114717358089,0.896,0.9205
3,1.0,0.21393054319079424,0.21765450838292968,3,0.21104735544755024,0.92,0.9391666666666667
4,1.0,0.1635527258147328,0.2727450250181712,4,0.1606695380714888,0.928,0.9526666666666667
5,1.0,0.1356896726150223,0.13314835158177948,5,0.1328064848717783,0.932,0.959
6,1.0,0.11358153500096961,1.0470657415829432,6,0.11069834725772561,0.942,0.9635
7,1.0,0.09285143495386816,0.16715059222887785,7,0.08996824721062416,0.936,0.9726666666666667
8,1.0,0.07632292398360277,0.2368210885591559,9,0.07343973624035877,0.944,0.9763333333333334
9,1.0,0.05956135775718178,0.23164529837585032,10,0.05667817001393778,0.958,0.9818333333333333
10,1.0,0.0443701343325045,0.1689263595813904,11,0.0414869465892605,0.936,0.9851666666666666
11,1.0,0.028959018589833983,0.09158673769214379,12,0.026075830846589983,0.958,0.9925
12,1.0,0.025468729511222008,0.04937041024328785,13,0.022585541767978008,0.96,0.9936666666666667
13,1.0,0.02197216922099399,0.04124518839413067,14,0.01908898147774999,0.96,0.9958333333333333
14,1.0,0.019806166997094084,0.03294007669417069,15,0.016922979253850085,0.96,0.9966666666666667
15,1.0,0.01753669417245065,0.10149938185305954,17,0.01465350642920665,0.962,0.9973333333333333
16,1.0,0.0157884342430798,0.029114965864759874,18,0.0129052464998358,0.962,0.9978333333333333
17,1.0,0.014355264159332564,0.024924942236073413,19,0.011472076416088564,0.962,0.9983333333333333
18,1.0,0.01234833184097471,0.017629116256691196,20,0.00946514409773071,0.962,0.9988333333333334
19,1.0,0.011911195343833354,0.020564013587774797,21,0.009028007600589354,0.966,0.9991666666666666
20,1.0,0.010542709209506975,0.015136008103330129,22,0.007659521466262975,0.966,0.9993333333333333
21,1.0,0.01007741888485563,0.04049945468861863,23,0.007194231141611629,0.966,0.9993333333333333
22,1.0,0.00861229561392833,0.0538654840248774,25,0.005729107870684331,0.968,1.0
23,1.0,0.00805354398533963,0.010869352760516109,26,0.005170356242095629,0.968,1.0
24,1.0,0.007780678629788165,0.013522679296460423,27,0.004897490886544165,0.968,1.0
25,1.0,0.007394287155200905,0.007593323753877228,28,0.004511099411956905,0.968,1.0
26,1.0,0.006833610991911857,0.0071691633553522946,29,0.003950423248667857,0.968,1.0
27,1.0,0.0065469799885230105,0.008930100206057218,30,0.0036637922452790106,0.968,1.0
28,1.0,0.006189668712733685,0.016328179397958085,31,0.0033064809694896852,0.966,1.0
29,1.0,0.006034650003201669,0.007685626066832528,33,0.003151462259957669,0.97,1.0
30,1.0,0.005773511073634592,0.005788437191961035,34,0.002890323330390592,0.97,1.0
31,1.0,0.005546379873584102,0.013580928485605725,35,0.0026631921303401024,0.97,1.0
32,1.0,0.005336156062485048,0.0048248225267989294,36,0.0024529683192410483,0.97,1.0
33,1.0,0.005284848298680122,0.00618961184801763,37,0.0024016605554361223,0.976,1.0
34,1.0,0.005202220771637865,0.010238234103349862,38,0.0023190330283938652,0.976,1.0
35,1.0,0.004721402264948738,0.011918939214554865,39,0.001838214521704738,0.976,1.0
36,1.0,0.004617999942000208,0.0038819135540684112,41,0.0017348121987562082,0.976,1.0
37,1.0,0.0044631708098239135,0.0028699122246057898,42,0.0015799830665799135,0.972,1.0
38,1.0,0.004434993007200294,0.0051584020228218974,43,0.0015518052639562942,0.972,1.0
39,1.0,0.004366148336717217,0.004996750647013907,44,0.001482960593473217,0.972,1.0
40,1.0,0.004298299298173842,0.003108242799346527,45,0.0014151115549298418,0.972,1.0
41,1.0,0.004244804560552448,0.005057934002385327,46,0.0013616168173084479,0.972,1.0
42,1.0,0.0042207726563737984,0.012151210598249237,47,0.0013375849131297985,0.972,1.0
43,1.0,0.0041897538964146865,0.006811417598662751,49,0.0013065661531706865,0.972,1.0
44,1.0,0.004064722518859741,0.009989068037620667,50,0.0011815347756157415,0.972,1.0
45,1.0,0.004013728169020109,0.007878373559243888,51,0.001130540425776109,0.972,1.0
46,1.0,0.0039946802683364195,0.0019049193810804844,52,0.0011114925250924196,0.972,1.0
47,1.0,0.00395448530545627,0.0016894715868065334,53,0.0010712975622122704,0.972,1.0
48,1.0,0.0038962027523729514,0.006065917277131483,54,0.0010130150091289514,0.972,1.0
49,1.0,0.0038663693540669937,0.001633100669358753,55,0.0009831816108229938,0.972,1.0
50,1.0,0.0037871916739525184,0.006847010607332709,57,0.0009040039307085185,0.972,1.0
51,1.0,0.003747493105891957,0.0021029103795745215,58,0.0008643053626479569,0.972,1.0
52,1.0,0.0036889110994511873,0.005335015412764389,59,0.0008057233562071874,0.972,1.0
53,1.0,0.003654272561147107,0.0016152952406865327,60,0.0007710848179031072,0.972,1.0
54,1.0,0.003607082533203034,0.0055697768957281004,61,0.000723894789959034,0.972,1.0
55,1.0,0.003559937355272943,0.0010530104002786451,62,0.0006767496120289431,0.972,1.0
56,1.0,0.0035392401941145655,0.0030355127291192266,63,0.0006560524508705656,0.972,1.0
57,1.0,0.0035218804383073165,0.0028119844446114514,65,0.0006386926950633165,0.972,1.0
58,1.0,0.00351328320252096,0.0015546197141649953,66,0.00063009545927696,0.972,1.0
59,1.0,0.0034816238977364356,0.002220892138881483,67,0.0005984361544924357,0.972,1.0
60,1.0,0.003429396593135187,0.00149918084701184,68,0.0005462088498911872,0.972,1.0
61,1.0,0.003416691163160333,0.0008764233385753476,69,0.0005335034199163329,0.972,1.0
62,1.0,0.0034059072320517083,0.001509566174862766,70,0.0005227194888077083,0.972,1.0
63,1.0,0.003394533861387885,0.000666636604106078,71,0.0005113461181438851,0.972,1.0
64,1.0,0.003358682587579015,0.0020692985772094853,73,0.000475494844335015,0.972,1.0
65,1.0,0.00334201911235772,0.0010837419530670901,74,0.0004588313691137199,0.968,1.0
66,1.0,0.0033333009561793935,0.0010232763575841427,75,0.0004501132129353935,0.968,1.0
67,1.0,0.0033290455041577838,0.0006633740819816776,76,0.00044585776091378383,0.968,1.0
68,1.0,0.0033159611926544875,0.0010789045584152844,77,0.00043277344941048757,0.968,1.0
69,1.0,0.003303045676819822,0.0005817070651850515,78,0.00041985793357582216,0.968,1.0
70,1.0,0.003282355977370807,0.0027621304823162766,79,0.000399168234126807,0.968,1.0
71,1.0,0.00327787455498683,0.0026190952134707564,81,0.00039468681174283007,0.968,1.0
72,1.0,0.0032647598330431916,0.0012497114633436724,82,0.0003815720897991917,0.968,1.0
73,1.0,0.0032591451481583634,0.0010627727046436176,83,0.00037595740491436344,0.972,1.0
74,1.0,0.0032400690094560296,0.0006360277099998239,84,0.0003568812662120297,0.972,1.0
75,1.0,0.0032305426585411442,0.0016876279089521925,85,0.0003473549152971443,0.976,1.0
76,1.0,0.0032216690422478943,0.0008087349655936697,86,0.0003384812990038944,0.97,1.0
77,1.0,0.00320643211142186,0.000796556906336368,87,0.00032324436817786004,0.972,1.0
78,1.0,0.003197977304198072,0.0005192824166237609,89,0.00031478956095407204,0.97,1.0
79,1.0,0.003184242051897326,0.0006477432578750507,90,0.00030105430865332624,0.972,1.0
80,1.0,0.003144764220973262,0.0009453574635905369,91,0.0002615764777292619,0.97,1.0
81,1.0,0.0031333220061268343,0.0006644684969282769,92,0.00025013426288283437,0.97,1.0
82,1.0,0.003121484868579874,0.0018283818430743673,93,0.00023829712533587422,0.97,1.0
83,1.0,0.003117150883744974,0.0011413073517482048,94,0.00023396314050097393,0.97,1.0
84,1.0,0.0031111205312911215,0.0013284019055028438,95,0.00022793278804712162,0.97,1.0
85,1.0,0.0031055273009101716,0.0005536561514296923,97,0.0002223395576661717,0.97,1.0
86,1.0,0.0030880632813771974,0.0008572606929949363,98,0.0002048755381331975,0.97,1.0
87,1.0,0.0030827873857935608,0.000435614973567989,99,0.00019959964254956082,0.97,1.0
88,1.0,0.0030804736951361798,0.0006480782691740876,100,0.00019728595189217983,0.97,1.0
89,1.0,0.0030723461791831853,0.0008889853266975244,101,0.0001891584359391854,0.97,1.0
90,1.0,0.0030648951437641735,0.0010879847408915727,102,0.00018170740052017359,0.968,1.0
91,1.0,0.0030608534490502736,0.0003070490441642428,103,0.0001776657058062737,0.968,1.0
92,1.0,0.0030480354845021573,0.0011723229756519966,105,0.00016484774125815737,0.968,1.0
93,1.0,0.0030437312655074347,0.0011090861684540342,106,0.00016054352226343473,0.968,1.0
94,1.0,0.003041731068579021,0.00028474252415609894,107,0.00015854332533502121,0.968,1.0
95,1.0,0.003020994242467675,0.0018036948646805437,108,0.00013780649922367529,0.968,1.0
96,1.0,0.0030172215150298183,0.0003839297676181194,109,0.0001340337717858184,0.968,1.0
97,1.0,0.0030141357041114838,0.00026571387978643456,110,0.00013094796086748385,0.968,1.0
98,1.0,0.0030050665040241334,0.003284171050182863,111,0.00012187876078013351,0.97,1.0
99,1.0,0.0029951675583727378,0.0008997113196193056,113,0.00011197981512873784,0.97,1.0
100,1.0,0.002991010289104283,0.0014011844683653686,114,0.00010782254586028323,0.968,1.0
101,1.0,0.00298577427661043,0.0017038137963068356,115,0.00010258653336643001,0.968,1.0
102,1.0,0.00298284175276707,0.0005947153620817848,116,9.965400952307007e-05,0.968,1.0
103,1.0,0.002980435937464209,0.00026002186415258,117,9.724819422020923e-05,0.968,1.0
104,1.0,0.0029784097791554303,0.0003186197455683204,118,9.522203591143035e-05,0.968,1.0
105,1.0,0.002974782414090244,0.00046471490607188237,119,9.159467084624397e-05,0.968,1.0
106,1.0,0.00297289129291932,0.0004162915844826729,121,8.970354967532002e-05,0.968,1.0
107,1.0,0.0029696140874741865,0.0004835156063496693,122,8.642634423018658e-05,0.968,1.0
108,1.0,0.0029655472955381623,0.0019365594957846707,123,8.235955229416239e-05,0.97,1.0
109,1.0,0.0029616451976910404,0.00022767722217640346,124,7.845745444704042e-05,0.966,1.0
110,1.0,0.0029585330871097254,0.0007988125267586924,125,7.534534386572549e-05,0.966,1.0
111,1.0,0.0029580325805542195,0.0005899730539902396,126,7.484483731021955e-05,0.966,1.0
112,1.0,0.002957167219110712,0.0001824613514395086,127,7.397947586671198e-05,0.966,1.0
113,1.0,0.0029517357277455787,0.0008192331436798911,129,6.854798450157875e-05,0.966,1.0
114,1.0,0.0029503016073306816,0.00017552257730022494,130,6.71138640866817e-05,0.966,1.0
115,1.0,0.00293601143544362,0.0012196842312102696,131,5.2823692199620124e-05,0.966,1.0
116,1.0,0.002920036977812586,0.0003944582134492356,132,3.6849234568586166e-05,0.966,1.0
117,1.0,0.002917751166438565,0.00022841854315626804,133,3.4563423194564936e-05,0.964,1.0
118,1.0,0.0029155179143527453,0.0005122158559912065,134,3.233017110874535e-05,0.964,1.0
119,1.0,0.0029150263027385376,0.0001795879550995445,135,3.1838559494537684e-05,0.964,1.0
120,1.0,0.0029145598835102118,0.00014790158698658855,137,3.137214026621184e-05,0.964,1.0
121,1.0,0.0029138328363885677,0.00015834768489129183,138,3.064509314456773e-05,0.964,1.0
122,1.0,0.0029100735615172606,0.00031029956882272806,139,2.688581827326071e-05,0.964,1.0
123,1.0,0.0029094242053430957,0.0002929521075818573,140,2.623646209909576e-05,0.964,1.0
124,1.0,0.0029088191818695446,0.00027506650855355124,141,2.5631438625544657e-05,0.964,1.0
125,1.0,0.002906929073795499,0.0004238411411861463,142,2.3741330551499233e-05,0.964,1.0
126,1.0,0.0029059170190159017,0.00028682210765686335,143,2.272927577190182e-05,0.964,1.0
127,1.0,0.0029051268968853334,0.000466818923942694,144,2.1939153641333496e-05,0.964,1.0
128,1.0,0.002904314490556335,0.0002932629341989709,146,2.1126747312335062e-05,0.964,1.0
129,1.0,0.002903889710387225,0.00015126394318696145,147,2.070196714322502e-05,0.964,1.0
130,1.0,0.0029036778030873426,9.56796016483084e-05,148,2.04900598433427e-05,0.964,1.0
131,1.0,0.0029029616342264503,0.00032086230888628113,149,1.977389098245042e-05,0.964,1.0
132,1.0,0.0029022362551397504,0.00022152870890052663,150,1.9048511895750422e-05,0.964,1.0
133,1.0,0.0029015726434152827,0.00035604567231012254,151,1.838490017128276e-05,0.964,1.0
134,1.0,0.0029008705963373266,0.0001144377216548986,152,1.768285309332665e-05,0.964,1.0
135,1.0,0.002900255851057163,0.0001921593401932577,154,1.7068107813163202e-05,0.964,1.0
136,1.0,0.0028990983749266146,0.00020187905512162512,155,1.5910631682614692e-05,0.964,1.0
137,1.0,0.002898513847348329,0.0002672580353108128,156,1.5326104104328858e-05,0.964,1.0
138,1.0,0.0028982131171385412,0.00012758241267914522,157,1.5025373894541304e-05,0.964,1.0
139,1.0,0.0028964653906522583,0.0001383761173555856,158,1.327764740825842e-05,0.964,1.0
140,1.0,0.0028963054046328607,0.0003562373957874113,159,1.311766138886077e-05,0.964,1.0
141,1.0,0.002895195675896707,0.0003886219860830245,160,1.2007932652706877e-05,0.964,1.0
142,1.0,0.0028950368508541668,0.00014085762584587383,162,1.1849107610166845e-05,0.964,1.0
143,1.0,0.0028943567259641437,0.00017187864015543307,163,1.1168982720143744e-05,0.964,1.0
144,1.0,0.0028940622818319074,0.00018553092152641517,164,1.0874538587907472e-05,0.964,1.0
145,1.0,0.0028933978138036653,0.00020833633270984914,165,1.0210070559665396e-05,0.964,1.0
146,1.0,0.002893016970022453,0.0001433139701886933,166,9.829226778453048e-06,0.964,1.0
147,1.0,0.0028926279057659024,0.00017886932035705302,167,9.440162521902502e-06,0.964,1.0
148,1.0,0.002892206881348451,0.00015850329891167747,168,9.01913810445092e-06,0.964,1.0
149,1.0,0.002892028232394661,0.0004050414853618466,170,8.840489150660925e-06,0.964,1.0
150,1.0,0.0028915278409476514,0.0002701571535220901,171,8.340097703651503e-06,0.964,1.0
151,1.0,0.002891020970953424,0.0002191851436584289,172,7.833227709423858e-06,0.964,1.0
152,1.0,0.002890804831488263,8.048395621785328e-05,173,7.617088244263152e-06,0.964,1.0
153,1.0,0.0028905328543458063,0.0001605788057881999,174,7.345111101806322e-06,0.964,1.0
154,1.0,0.002890275818723287,0.00023542559303181757,175,7.0880754792870294e-06,0.964,1.0
155,1.0,0.0028898247470870316,0.0004266108573604308,176,6.637003843031671e-06,0.964,1.0
156,1.0,0.002889567701218882,0.0002890657726385333,178,6.37995797488208e-06,0.964,1.0
157,1.0,0.002889434845685616,0.00011882614832878922,179,6.247102441615977e-06,0.964,1.0
158,1.0,0.002889221473429018,0.0001752901742734053,180,6.033730185018259e-06,0.964,1.0
159,1.0,0.0028891027371925632,7.18947027389316e-05,181,5.914993948563305e-06,0.964,1.0
160,1.0,0.002888995947881176,7.298228642923106e-05,182,5.80820463717607e-06,0.964,1.0
161,1.0,0.002888799318529701,0.00016524051698474514,183,5.611575285701005e-06,0.964,1.0
162,1.0,0.0028886062270837847,0.00011266783278201743,184,5.418483839784733e-06,0.964,1.0
163,1.0,0.0028884245452868275,0.0002340399525666522,186,5.236802042827594e-06,0.964,1.0
164,1.0,0.002888243884500187,9.712403712451324e-05,187,5.056141256187113e-06,0.964,1.0
165,1.0,0.0028881461490586338,0.00012468251728498374,188,4.9584058146338525e-06,0.964,1.0
166,1.0,0.002888054872854,7.06501316318753e-05,189,4.867129610000229e-06,0.964,1.0
167,1.0,0.002887889944223149,0.00010804261795795491,190,4.702200979149213e-06,0.964,1.0
168,1.0,0.0028878415934535597,5.2268387095841656e-05,191,4.653850209559735e-06,0.964,1.0
169,1.0,0.002887687511398797,6.065112880602845e-05,192,4.499768154796972e-06,0.964,1.0
170,1.0,0.0028876011163173564,4.713552647718094e-05,194,4.413373073356482e-06,0.964,1.0
171,1.0,0.002887561700758084,0.00011528343053244905,195,4.3739575140838705e-06,0.964,1.0
172,1.0,0.0028874147512054312,5.7764673183201035e-05,196,4.227007961431304e-06,0.964,1.0
173,1.0,0.002887273345739864,0.00013765281102575596,197,4.0856024958639894e-06,0.964,1.0
174,1.0,0.0028871965321106826,4.104828267855689e-05,198,4.008788866682704e-06,0.964,1.0
175,1.0,0.0028867134153925987,0.00011206593896433797,199,3.5256721485988143e-06,0.964,1.0
176,1.0,0.0028866507338875433,4.975192429354896e-05,200,3.4629906435434087e-06,0.964,1.0
177,1.0,0.0028865196390563752,0.00024045092347377024,202,3.3318958123753142e-06,0.964,1.0
178,1.0,0.002886194888814785,0.00011347604663049987,203,3.00714557078521e-06,0.964,1.0
179,1.0,0.0028860038528133215,0.00035975349881908785,204,2.816109569321601e-06,0.964,1.0
180,1.0,0.0028859367294466476,5.515149472843726e-05,205,2.7489862026476575e-06,0.964,1.0
181,1.0,0.0028858795081457,7.981700061312018e-05,206,2.6917649017001166e-06,0.964,1.0
182,1.0,0.002885561569636279,0.000277761207232086,207,2.3738263922792185e-06,0.964,1.0
183,1.0,0.0028854525587184558,0.0001946957178116391,208,2.2648154744558426e-06,0.964,1.0
184,1.0,0.002885348472903676,4.13765094800265e-05,210,2.1607296596761784e-06,0.964,1.0
185,1.0,0.002885257724418254,0.00010816972042383294,211,2.0699811742542e-06,0.964,1.0
186,1.0,0.0028851730338614765,6.960690802887518e-05,212,1.985290617476619e-06,0.964,1.0
187,1.0,0.002885089848946677,5.9661405393372344e-05,213,1.9021057026768866e-06,0.964,1.0
188,1.0,0.002885056506599356,0.0001138035117804483,214,1.868763355356278e-06,0.964,1.0
189,1.0,0.0028850198244281446,7.40282508839698e-05,215,1.8320811841446988e-06,0.964,1.0
190,1.0,0.0028848021323506804,0.00015883206202071587,216,1.6143891066805124e-06,0.964,1.0
191,1.0,0.0028847590783726944,3.64945902904098e-05,218,1.571335128694451e-06,0.964,1.0
192,1.0,0.002884662226139064,2.9889931208452082e-05,219,1.4744828950642198e-06,0.964,1.0
193,1.0,0.002884557670810247,0.0001464229845069737,220,1.3699275662470978e-06,0.964,1.0
194,1.0,0.002884470447142124,0.00015158796994897548,221,1.282703898124269e-06,0.964,1.0
195,1.0,0.002884402681277123,2.855774386066248e-05,222,1.2149380331232147e-06,0.964,1.0
196,1.0,0.0028843590956780735,6.853748470519347e-05,223,1.1713524340735762e-06,0.964,1.0
197,1.0,0.0028843464882046333,2.16062107070309e-05,224,1.158744960633347e-06,0.964,1.0
198,1.0,0.0028842715808269593,0.00010307036024649576,226,1.0838375829594002e-06,0.964,1.0
199,1.0,0.002884250714539553,4.7140088694294096e-05,227,1.0629712955531265e-06,0.964,1.0
200,1.0,0.002884230538140571,2.65808510502251e-05,228,1.0427948965710185e-06,0.964,1.0
201,1.0,0.002884196866813114,6.601781748739993e-05,229,1.0091235691138747e-06,0.964,1.0
202,1.0,0.0028841782056648773,6.571783419764389e-05,230,9.904624208773895e-07,0.964,1.0
203,1.0,0.002884160529473779,3.983363004999738e-05,231,9.727862297788901e-07,0.964,1.0
204,1.0,0.0028841444674990936,4.5964763765699966e-05,232,9.567242550937056e-07,0.964,1.0
205,1.0,0.0028840844333506525,8.507908507179134e-05,234,8.96690106652609e-07,0.964,1.0
206,1.0,0.002884077281053027,4.494810099462775e-05,235,8.895378090269246e-07,0.964,1.0
207,1.0,0.002884046612482656,4.340110378082194e-05,236,8.588692386561625e-07,0.964,1.0
208,1.0,0.002883994956705126,0.00012627882047671612,237,8.072134611261834e-07,0.964,1.0
209,1.0,0.0028839774529243424,8.787980081735643e-05,238,7.897096803424417e-07,0.964,1.0
210,1.0,0.0028838899629044,0.00010773687456012007,239,7.022196604001066e-07,0.964,1.0
211,1.0,0.002883870352800996,2.625900115585756e-05,240,6.826095569961374e-07,0.964,1.0
212,1.0,0.002883844277469314,4.7874553769758743e-05,242,6.565342253140802e-07,0.964,1.0
213,1.0,0.00288382047484189,4.583247152722919e-05,243,6.327315978898844e-07,0.964,1.0
214,1.0,0.0028837986085999676,3.931160051100538e-05,244,6.108653559677192e-07,0.964,1.0
215,1.0,0.0028837780934383565,5.7148598320980714e-05,245,5.903501943565516e-07,0.964,1.0
216,1.0,0.0028837587868314456,1.5851141751635194e-05,246,5.710435874457104e-07,0.964,1.0
217,0.5,0.0028836828725827515,7.843782190356668e-05,247,4.951293387516105e-07,0.964,1.0
218,1.0,0.0028836259204364214,9.454826362314305e-05,248,4.3817719242150027e-07,0.964,1.0
219,1.0,0.0028836015658464773,2.7108906748939404e-05,250,4.138226024773435e-07,0.964,1.0
220,1.0,0.0028835916414070963,3.0282111275370905e-05,251,4.0389816309636256e-07,0.964,1.0
221,1.0,0.0028835663254059307,5.896796002780677e-05,252,3.785821619307385e-07,0.964,1.0
222,1.0,0.0028835615165166153,4.781882930090978e-05,253,3.737732726153374e-07,0.964,1.0
223,1.0,0.0028835373454679574,4.073839516689559e-05,254,3.4960222395751667e-07,0.964,1.0
224,1.0,0.0028835302180667067,1.599832382248514e-05,255,3.424748227067245e-07,0.964,1.0
225,1.0,0.002883519292092014,2.653348458596813e-05,256,3.31548848014028e-07,0.964,1.0
226,1.0,0.0028834851954178185,0.00010400363802879202,258,2.9745217381858466e-07,0.964,1.0
227,1.0,0.002883457587944148,2.9344410952618837e-05,259,2.698447001481599e-07,0.964,1.0
228,0.5,0.002883433900589891,1.9983865114793176e-05,260,2.4615734589127775e-07,0.964,1.0
229,1.0,0.0028834216993834103,3.058241365096374e-05,261,2.339561394103587e-07,0.964,1.0
230,1.0,0.0028834202944793465,0.0001301946389595372,262,2.325512353466147e-07,0.964,1.0
231,1.0,0.0028833930649142707,5.178354603350858e-05,263,2.0532167027079856e-07,0.964,1.0
232,1.0,0.002883386045634823,1.2626290541418346e-05,264,1.9830239082318374e-07,0.964,1.0
233,1.0,0.0028833757854080963,5.816625524785806e-05,266,1.880421640963574e-07,0.964,1.0
234,1.0,0.0028833681427375074,1.052634506257639e-05,267,1.8039949350751733e-07,0.964,1.0
235,1.0,0.0028833616312994026,3.476294107591655e-05,268,1.738880554026656e-07,0.964,1.0
236,1.0,0.0028833580471301083,1.0906611793007199e-05,269,1.70303886108409e-07,0.964,1.0
237,1.0,0.002883352449692816,2.899197219866036e-05,270,1.647064488160925e-07,0.964,1.0
238,1.0,0.002883342720083683,2.1871606369933856e-05,271,1.5497683968296663e-07,0.964,1.0
239,1.0,0.0028833391130247553,2.440997908913744e-05,272,1.513697807553789e-07,0.964,1.0
240,1.0,0.0028833339946807775,1.1031356324625562e-05,274,1.4625143677756205e-07,0.964,1.0
241,1.0,0.002883333180379354,8.097536556636494e-06,275,1.454371353539624e-07,0.964,1.0
242,1.0,0.0028833305937837096,1.1834113451524082e-05,276,1.4285053970969352e-07,0.964,1.0
243,1.0,0.002883326040369922,1.1765625334390096e-05,277,1.3829712592217797e-07,0.964,1.0
244,1.0,0.002883323608215072,8.645390333092066e-06,278,1.358649710722637e-07,0.964,1.0
245,1.0,0.002883319246312608,3.840129271829966e-05,279,1.3150306860804095e-07,0.964,1.0
246,1.0,0.002883316696343165,8.688995157355134e-06,280,1.2895309916497594e-07,0.964,1.0
247,1.0,0.00288331438282112,8.094688224052357e-06,281,1.2663957712003016e-07,0.964,1.0
248,1.0,0.002883310467368378,1.4530942467488387e-05,283,1.2272412437805066e-07,0.964,1.0
249,1.0,0.0028833064445588858,1.913769476371671e-05,284,1.187013148858454e-07,0.964,1.0
250,1.0,0.0028832971966269777,6.615538379147114e-05,285,1.0945338297773527e-07,0.964,1.0
251,1.0,0.002883290583005215,2.517888802534108e-05,286,1.0283976121508095e-07,0.964,1.0
252,1.0,0.0028832839445239885,4.0306221621358726e-05,287,9.620127998854686e-08,0.964,1.0
253,1.0,0.0028832818124942023,2.213342666690083e-05,288,9.406925020232285e-08,0.964,1.0
254,1.0,0.0028832756334222147,6.400644345325021e-06,289,8.78901782147383e-08,0.964,1.0
255,1.0,0.002883267955655791,6.218419975382089e-05,291,8.021241179123964e-08,0.964,1.0
256,1.0,0.0028832634170364154,3.398035006581094e-05,292,7.567379241551347e-08,0.964,1.0
257,1.0,0.0028832608342933197,1.3741530531364282e-05,293,7.309104931973315e-08,0.964,1.0
258,1.0,0.0028832534570914134,4.5508628347346985e-05,294,6.57138474135198e-08,0.964,1.0
259,1.0,0.002883249660604968,1.1171257640197698e-05,295,6.191736096798975e-08,0.964,1.0
260,1.0,0.0028832491912903256,8.662057812153691e-06,296,6.144804632571971e-08,0.964,1.0
261,1.0,0.0028832472340160776,3.3346604241745305e-05,297,5.949077207766107e-08,0.964,1.0
262,1.0,0.0028832459896890672,1.024182626702778e-05,299,5.8246445067307306e-08,0.964,1.0
263,1.0,0.002883244935975874,9.20716918264223e-06,300,5.719273187421853e-08,0.964,1.0
264,1.0,0.0028832415337097894,2.8677881997542303e-05,301,5.379046578947097e-08,0.964,1.0
265,1.0,0.002883240320053668,7.652099182382858e-06,302,5.257680966812284e-08,0.964,1.0
266,1.0,0.002883234770335837,8.203148881304563e-06,303,4.702709183700138e-08,0.964,1.0
267,1.0,0.0028832332581146414,1.4307375604976236e-05,304,4.5514870641513716e-08,0.964,1.0
268,1.0,0.0028832303449936297,9.22609040794875e-06,305,4.260174962973651e-08,0.964,1.0
269,1.0,0.0028832286564626796,5.169230126180558e-06,307,4.091321867969247e-08,0.964,1.0
270,1.0,0.0028832273342281754,1.1170122480342794e-05,308,3.959098417551446e-08,0.964,1.0
271,1.0,0.0028832252461630055,2.1402967405726323e-05,309,3.7502919005526214e-08,0.964,1.0
272,1.0,0.002883224565271889,1.2535247628204062e-05,310,3.682202788903369e-08,0.964,1.0
273,0.5,0.0028832230939588354,1.2352141096389473e-05,311,3.5350714835437336e-08,0.964,1.0
274,1.0,0.0028832221432927635,2.0009822435809706e-05,312,3.440004876353181e-08,0.964,1.0
275,1.0,0.002883221229443828,6.179404421030034e-06,313,3.3486199828205304e-08,0.964,1.0
276,1.0,0.0028832201637046567,1.1164697256294279e-05,315,3.242046065681306e-08,0.964,1.0
277,1.0,0.002883219045183297,1.341411698300784e-05,316,3.130193929707856e-08,0.964,1.0
278,1.0,0.0028832180197905974,7.584436077436631e-06,317,3.027654659750953e-08,0.964,1.0
279,1.0,0.002883217518063766,1.2963061101625705e-05,318,2.9774819765987504e-08,0.964,1.0
280,1.0,0.0028832152368718856,4.818354824737834e-05,319,2.749362788562887e-08,0.964,1.0
281,1.0,0.0028832136795717642,8.264193745398853e-06,320,2.593632776430599e-08,0.964,1.0
282,1.0,0.002883213073396928,4.923270010684583e-06,321,2.533015292828511e-08,0.964,1.0
283,1.0,0.0028832124358927325,3.6402403039962955e-06,323,2.4692648732584782e-08,0.964,1.0
284,1.0,0.00288321152644166,3.3397545813106215e-06,324,2.3783197659974636e-08,0.964,1.0
285,1.0,0.002883208862279587,3.115278885913217e-05,325,2.1119035587165158e-08,0.964,1.0
286,1.0,0.0028832083741186024,5.741437543770002e-06,326,2.063087460243973e-08,0.964,1.0
287,1.0,0.002883207642406623,8.89743893562412e-06,327,1.9899162623238098e-08,0.964,1.0
288,1.0,0.002883206946299767,3.580001966790847e-06,328,1.9203055767053057e-08,0.964,1.0
289,1.0,0.0028832066094788577,3.976097856152e-06,329,1.8866234857781855e-08,0.964,1.0
290,1.0,0.0028832055743851096,1.6200187241344195e-05,331,1.7831141109654614e-08,0.964,1.0
291,1.0,0.002883205138692535,6.91193379508532e-06,332,1.7395448535188068e-08,0.964,1.0
292,1.0,0.002883204518995721,5.175528169022777e-06,333,1.6775751720925214e-08,0.964,1.0
293,1.0,0.0028832044364491567,3.7283047607827985e-06,334,1.6693205156723123e-08,0.964,1.0
294,1.0,0.0028832039048178777,6.880518627442967e-06,335,1.6161573877793156e-08,0.964,1.0
295,1.0,0.0028832011246262565,2.377936863395162e-05,336,1.3381382256601182e-08,0.964,1.0
296,1.0,0.002883200335052863,4.616918775993018e-06,337,1.2591808862955078e-08,0.964,1.0
297,1.0,0.002883199798159643,1.4436001447820818e-05,339,1.2054915642968622e-08,0.964,1.0
298,1.0,0.0028831990785872707,8.821217915720202e-06,340,1.133534327079494e-08,0.964,1.0
299,1.0,0.0028831988209309847,3.333108095425011e-06,341,1.1077686984731216e-08,0.964,1.0
300,1.0,0.00288319842023678,4.996280944662323e-06,342,1.0676992779918432e-08,0.964,1.0
301,1.0,0.002883197727952996,7.14996674489491e-06,343,9.984708996234326e-09,0.964,1.0
302,1.0,0.002883197626443003,3.96681887642675e-06,344,9.883199003114795e-09,0.964,1.0
303,1.0,0.002883197322556679,5.14368091234597e-06,345,9.579312679024177e-09,0.964,1.0
304,1.0,0.002883196992158437,5.9262382616165255e-06,347,9.248914437272326e-09,0.964,1.0
305,1.0,0.0028831966759451178,5.025959849820246e-06,348,8.932701117854436e-09,0.964,1.0
306,1.0,0.002883196383689028,3.2617593630065454e-06,349,8.640445027865984e-09,0.964,1.0
307,1.0,0.002883195895310066,3.198546450748871e-06,350,8.152066066028502e-09,0.964,1.0
308,1.0,0.0028831955865926146,1.8473369076236882e-06,351,7.843348614686163e-09,0.964,1.0
309,1.0,0.0028831944508497403,7.74152563669828e-06,352,6.707605740372685e-09,0.964,1.0
310,1.0,0.0028831941160638473,5.334179977924977e-06,353,6.372819847354216e-09,0.964,1.0
311,1.0,0.0028831937224134073,6.848623595619469e-06,355,5.9791694074183555e-09,0.964,1.0
312,1.0,0.0028831935190694333,2.719674206291301e-06,356,5.775825433380899e-09,0.964,1.0
313,1.0,0.002883193295085162,5.602653676149791e-06,357,5.551841162146354e-09,0.964,1.0
314,1.0,0.002883193209294488,1.5626746733445044e-06,358,5.466050488102392e-09,0.964,1.0
315,1.0,0.0028831926223574743,1.285287893219893e-05,359,4.879113474354213e-09,0.964,1.0
316,1.0,0.002883192435541501,2.7338729349896962e-06,360,4.692297501072973e-09,0.964,1.0
317,1.0,0.0028831920549445634,3.595003660442867e-06,361,4.3117005634266126e-09,0.964,1.0
318,1.0,0.002883191831251627,5.174201174989466e-06,363,4.088007626856793e-09,0.964,1.0
319,1.0,0.002883191651792478,4.873016073504783e-06,364,3.908548477926654e-09,0.964,1.0
320,1.0,0.0028831915269153818,7.532109546768153e-06,365,3.783671381849679e-09,0.964,1.0
321,1.0,0.0028831914495788457,2.3734191173719497e-06,366,3.7063348458030165e-09,0.964,1.0
322,1.0,0.0028831913257107286,2.6875923820962695e-06,367,3.5824667286507572e-09,0.964,1.0
323,1.0,0.0028831912616605576,1.7015306068483638e-06,368,3.5184165576677973e-09,0.964,1.0
324,1.0,0.002883191153114652,2.6298717947610087e-06,369,3.4098706518971567e-09,0.964,1.0
325,1.0,0.002883190946152969,4.636355567208953e-06,371,3.2029089688627443e-09,0.964,1.0
326,1.0,0.0028831906921344217,4.900758710879794e-06,372,2.9488904217805922e-09,0.964,1.0
327,1.0,0.0028831905745277334,7.269087126741145e-06,373,2.83128373350372e-09,0.964,1.0
328,1.0,0.00288319045142629,3.701873017077152e-06,374,2.708182289968414e-09,0.964,1.0
329,1.0,0.00288319034569335,4.186535878221133e-06,375,2.602449350203734e-09,0.964,1.0
330,1.0,0.0028831902509292443,2.195707742476401e-06,376,2.5076852443531306e-09,0.964,1.0
331,1.0,0.002883190226703776,1.06094779622507e-06,377,2.483459775933644e-09,0.964,1.0
332,1.0,0.0028831901831023656,1.202502376982775e-06,379,2.439858365690939e-09,0.964,1.0
333,1.0,0.002883190046682227,5.914431502522251e-06,380,2.3034382270505083e-09,0.964,1.0
334,1.0,0.002883189992155503,3.247307085835833e-06,381,2.248911503202611e-09,0.964,1.0
335,1.0,0.0028831899190149626,3.527511837649416e-06,382,2.175770962703494e-09,0.964,1.0
336,1.0,0.0028831898803536697,2.2248540392976557e-06,383,2.137109669786419e-09,0.964,1.0
337,1.0,0.0028831898412073195,8.823792375973212e-07,384,2.0979633195625236e-09,0.964,1.0
338,1.0,0.002883189410317369,9.160992663141048e-06,385,1.6670733691062645e-09,0.964,1.0
339,1.0,0.0028831893516808723,3.060528021392395e-06,387,1.6084368724064713e-09,0.964,1.0
340,1.0,0.0028831893203031733,1.4123962043393773e-06,388,1.577059173356321e-09,0.964,1.0
341,1.0,0.0028831892572870285,8.610083910819903e-07,389,1.5140430285366657e-09,0.964,1.0
342,1.0,0.002883189229825776,1.090019186409942e-06,390,1.486581776080631e-09,0.964,1.0
343,1.0,0.0028831892053426383,2.1179390862425074e-06,391,1.462098638341236e-09,0.964,1.0
344,1.0,0.0028831891788820936,7.24383479993258e-07,392,1.4356380936483837e-09,0.964,1.0
345,1.0,0.0028831887011454356,5.858352424324824e-06,393,9.57901435689329e-10,0.964,1.0


==> gisette_MLVR_lev3_100.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,2.6254698830716676,0,0.6902639928167013,0.0,0.49383333333333335
1,0.000244140625,0.37721681680395724,7.85919731109982,1,0.37433362906071327,0.888,0.8455
2,0.0009765625,0.16300592436474043,1.952380683511575,2,0.16012273662149643,0.918,0.936
3,0.0078125,0.1405160503383559,0.41759638767689017,3,0.1376328625951119,0.926,0.9518333333333333
4,0.0078125,0.06617440459770037,0.7550680852154208,4,0.06329121685445636,0.962,0.9778333333333333
5,0.0078125,0.039366161725884204,0.7707587247783069,5,0.03648297398264021,0.964,0.9911666666666666
6,0.03125,0.023924459429126885,0.07100720674443331,7,0.021041271685882885,0.964,0.996
7,0.03125,0.02247934766142651,0.6468181315133051,8,0.01959615991818251,0.958,0.997
8,0.0625,0.015566360687873673,0.33438914793420305,9,0.012683172944629673,0.96,0.9986666666666667
9,0.015625,0.01030804299222957,0.06616212022964733,10,0.007424855248985569,0.966,1.0
10,0.0625,0.008706946695568846,0.08261019889072363,11,0.005823758952324846,0.964,1.0
11,0.03125,0.007192046304021314,0.028865284752824946,13,0.004308858560777314,0.97,1.0
12,0.015625,0.006932774747735696,0.08909204271852163,14,0.004049587004491696,0.968,0.9996666666666667
13,0.0625,0.00497987383460338,0.026295200757091287,15,0.0020966860913593796,0.966,1.0
14,0.03125,0.004279105052882308,0.005755423986907362,16,0.001395917309638308,0.962,1.0
15,0.125,0.003998953120142428,0.01550744869170101,17,0.0011157653768984277,0.962,1.0
16,0.125,0.003797819754003841,0.02212951132285979,18,0.0009146320107598412,0.97,1.0
17,0.125,0.0036416973478557305,0.026230165020638345,20,0.0007585096046117306,0.966,1.0
18,0.0625,0.0034699015481055033,0.024164240667260292,21,0.0005867138048615034,0.968,1.0
19,0.125,0.003296601290407256,0.007542901798960783,22,0.00041341354716325617,0.968,1.0
20,0.03125,0.0032212636395441705,0.004926828150307917,23,0.00033807589630017055,0.962,1.0
21,0.0625,0.0031323726830570445,0.005637060392084379,24,0.0002491849398130446,0.968,1.0
22,0.0625,0.0031248593886191844,0.01847188618496885,26,0.00024167164537518444,0.962,1.0
23,0.0625,0.003058089143909608,0.0035745454349121078,27,0.0001749014006656082,0.964,1.0
24,0.125,0.0030275178507463427,0.002416923669421704,28,0.00014433010750234277,0.962,1.0
25,0.0625,0.0030164411470407016,0.0048888054176069425,29,0.00013325340379670165,0.968,1.0
26,0.0625,0.002989825870106886,0.0006393770262388861,30,0.00010663812686288613,0.962,1.0
27,0.03125,0.002981053619184812,0.0018173472346117126,31,9.7865875940812e-05,0.962,1.0
28,0.03125,0.0029737276485067455,0.0018296125114210763,33,9.053990526274557e-05,0.962,1.0
29,0.03125,0.0029678668678941493,0.0011231450520462918,34,8.467912465014941e-05,0.966,1.0
30,0.0625,0.0029555813265497418,0.0012878667003657627,35,7.239358330574184e-05,0.962,1.0
31,0.03125,0.0029494861312902125,0.0019263120406493141,36,6.629838804621258e-05,0.962,1.0
32,0.03125,0.002944784180112013,0.0005942941486894472,37,6.159643686801325e-05,0.962,1.0
33,0.03125,0.0029408022451687427,0.0005294644505558855,39,5.7614501924742757e-05,0.966,1.0
34,0.03125,0.002937493468795857,0.0010524242607591737,40,5.430572555185703e-05,0.964,1.0
35,0.03125,0.002933073136867303,0.00048198183780353784,41,4.988539362330317e-05,0.964,1.0
36,0.03125,0.0029300486229500962,0.00044781588464048923,42,4.6860879706096294e-05,0.964,1.0
37,0.03125,0.002926818905500621,0.0009282908978296794,43,4.363116225662104e-05,0.964,1.0
38,0.03125,0.0029246251488996276,0.0004466870162031371,44,4.143740565562765e-05,0.964,1.0
39,0.0625,0.0029242524731547324,0.0009220448426136584,46,4.1064729910732494e-05,0.964,1.0
40,0.03125,0.0029193647307901916,0.0002875375598619204,47,3.61769875461917e-05,0.964,1.0
41,0.0625,0.0029187232788363757,0.0006372302255881887,48,3.553553559237574e-05,0.964,1.0
42,0.03125,0.0029132944622505077,0.00020294430333875793,49,3.0106719006507774e-05,0.964,1.0
43,0.0625,0.002911441768477215,0.0006603850346317829,50,2.825402523321495e-05,0.964,1.0
44,0.0625,0.0029088323118832905,0.0003988124100821557,52,2.5644568639290617e-05,0.964,1.0
45,0.015625,0.002906342144568011,0.0009587189694458554,53,2.3154401324010972e-05,0.964,1.0
46,0.0625,0.0029047765796992864,0.0009869743170328943,54,2.1588836455286448e-05,0.964,1.0
47,0.03125,0.0029031622814939054,0.0006149718715196014,55,1.9974538249905444e-05,0.964,1.0
48,0.03125,0.0029027308302035063,0.000835382022950402,56,1.954308695950634e-05,0.964,1.0
49,0.03125,0.0029025366182046596,0.0007971793176492428,57,1.9348874960659675e-05,0.964,1.0
50,0.03125,0.002902008784069406,0.0016633913187373347,59,1.882104082540602e-05,0.964,1.0
51,0.015625,0.002898349581289785,0.0001315969489115856,60,1.5161838045785192e-05,0.964,1.0
52,0.125,0.0028972585663720636,0.0006298404990930186,61,1.4070823128063681e-05,0.964,1.0
53,0.03125,0.002894360098510602,0.001703049884416477,62,1.1172355266601992e-05,0.964,1.0
54,0.03125,0.0028930325615159217,0.0009146040463735254,63,9.844818271921747e-06,0.964,1.0
55,0.03125,0.002892141132241596,0.0001336416915013521,65,8.9533889975962e-06,0.964,1.0
56,0.03125,0.002891453889965237,0.00021698764573085103,66,8.266146721236985e-06,0.964,1.0
57,0.03125,0.002890945902987707,0.0004261230316252095,67,7.758159743707048e-06,0.964,1.0
58,0.03125,0.0028908949722487353,0.00034244386752004576,68,7.70722900473534e-06,0.964,1.0
59,0.015625,0.0028900244642557165,8.343676660974042e-05,69,6.836721011716559e-06,0.964,1.0
60,0.03125,0.002889636772536387,0.0003385133468027444,71,6.449029292387044e-06,0.964,1.0
61,0.03125,0.0028892096582237158,0.00024210667344451412,72,6.021914979715843e-06,0.964,1.0
62,0.03125,0.0028888604192334505,0.0001897642236506393,73,5.6726759894505825e-06,0.964,1.0
63,0.03125,0.002888570567143584,0.00033891089120094235,74,5.38282389958393e-06,0.964,1.0
64,0.015625,0.0028881740754848856,0.00024251565861340023,75,4.986332240885637e-06,0.964,1.0
65,0.0625,0.0028878560345291897,0.00017471873462156264,76,4.668291285189752e-06,0.964,1.0
66,0.03125,0.002887757462756923,0.00026108588276424065,78,4.569719512923041e-06,0.964,1.0
67,0.015625,0.002887330915804151,0.0005608642596005924,79,4.143172560150919e-06,0.964,1.0
68,0.03125,0.002887102948606228,0.00014888183798882776,80,3.915205362228259e-06,0.964,1.0
69,0.03125,0.002887015083703415,0.00018702872377333738,81,3.827340459415084e-06,0.964,1.0
70,0.03125,0.002886805898717672,0.00021325503547908574,82,3.6181554736720682e-06,0.964,1.0
71,0.015625,0.00288635920575758,0.00011837975166568964,84,3.171462513580116e-06,0.964,1.0
72,0.0625,0.0028862899772657104,0.0006681089413056429,85,3.102234021710483e-06,0.964,1.0
73,0.015625,0.0028858456777655977,0.00019714962617778977,86,2.6579345215977865e-06,0.964,1.0
74,0.03125,0.00288570298208588,0.00018368479018114357,87,2.5152388418801103e-06,0.964,1.0
75,0.015625,0.0028856172969987117,0.00047209231923900586,88,2.429553754711763e-06,0.964,1.0
76,0.015625,0.002885469717684308,7.656334502132883e-05,89,2.281974440308202e-06,0.964,1.0
77,0.03125,0.0028854182736165615,0.0001867669708967934,91,2.230530372561608e-06,0.964,1.0
78,0.03125,0.002885361518295925,0.00047539297325071905,92,2.173775051925262e-06,0.964,1.0
79,0.015625,0.0028851180247092835,0.00019182586119763362,93,1.9302814652836196e-06,0.964,1.0
80,0.03125,0.0028849967331911128,0.00010033690200748655,94,1.8089899471128434e-06,0.964,1.0
81,0.015625,0.002884913001067219,0.00013962766760622383,95,1.7252578232191014e-06,0.964,1.0
82,0.03125,0.0028848127553816483,6.22993807352153e-05,97,1.6250121376484156e-06,0.964,1.0
83,0.015625,0.0028847380664120312,8.600173344424224e-05,98,1.5503231680313e-06,0.964,1.0
84,0.03125,0.002884659039986154,0.00018179720593721577,99,1.4712967421541372e-06,0.964,1.0
85,0.015625,0.0028845824665318562,9.03835869539514e-05,100,1.3947232878563053e-06,0.964,1.0
86,0.0625,0.002884470424474135,0.0001649833403743198,101,1.2826812301352554e-06,0.964,1.0
87,0.03125,0.002884417718266455,0.00025616623940637455,102,1.229975022454862e-06,0.964,1.0
88,0.015625,0.0028843070225956385,7.338660755657511e-05,104,1.1192793516385559e-06,0.964,1.0
89,0.03125,0.0028842479544420245,0.0002685978688221052,105,1.060211198024557e-06,0.964,1.0
90,0.03125,0.0028842235769825407,0.0001336349748846828,106,1.0358337385408048e-06,0.964,1.0
91,0.015625,0.002884117238171169,2.9631145150483716e-05,107,9.294949271689001e-07,0.964,1.0
92,0.0625,0.002884076758721515,0.00022059437380641414,108,8.890154775151142e-07,0.964,1.0
93,0.015625,0.002883976887867312,9.333383123781526e-05,110,7.891446233121956e-07,0.964,1.0
94,0.03125,0.002883954230474853,0.00015031407222439907,111,7.664872308530205e-07,0.964,1.0
95,0.015625,0.002883906540413677,6.773253701023142e-05,112,7.1879716967687e-07,0.964,1.0
96,0.03125,0.002883899848920907,6.497835341109626e-05,113,7.12105676907264e-07,0.964,1.0
97,0.015625,0.0028838307977458013,2.6451091804698034e-05,114,6.430545018013337e-07,0.964,1.0
98,0.0625,0.002883806593278882,0.00016162400944826798,115,6.188500348818654e-07,0.964,1.0
99,0.015625,0.0028837347376011457,7.007172850669356e-05,117,5.46994357145808e-07,0.964,1.0
100,0.0625,0.0028836982886439573,6.366882539077686e-05,118,5.105453999574086e-07,0.964,1.0
101,0.015625,0.0028836549592286915,0.0001368748653456901,119,4.6721598469159215e-07,0.964,1.0
102,0.03125,0.0028836334107985744,7.06593351478932e-05,120,4.456675545745116e-07,0.964,1.0
103,0.015625,0.0028836038606980794,6.912455381386014e-05,121,4.161174540794933e-07,0.964,1.0
104,0.0625,0.0028835735123619536,0.00018031416596212647,123,3.8576911795366875e-07,0.964,1.0
105,0.03125,0.002883536935007493,2.847175522116329e-05,124,3.491917634932881e-07,0.964,1.0
106,0.03125,0.0028835153120378033,5.1841925417828604e-05,125,3.275687938033428e-07,0.964,1.0
107,0.03125,0.0028835044590611336,0.00013655866928482524,126,3.167158171336372e-07,0.964,1.0
108,0.03125,0.0028834909062691715,0.00014458024973457956,127,3.031630251715961e-07,0.964,1.0
109,0.015625,0.0028834609932826384,3.2722348957780284e-05,128,2.7325003863851866e-07,0.964,1.0
110,0.03125,0.0028834463410865262,6.80158227272083e-05,130,2.5859784252629456e-07,0.964,1.0
111,0.03125,0.0028834250362725217,4.1458718331078344e-05,131,2.3729302852174006e-07,0.964,1.0
112,0.03125,0.0028834151915983937,6.880470007481489e-05,132,2.2744835439375555e-07,0.964,1.0
113,0.03125,0.0028834017504468443,9.14933272870671e-05,133,2.1400720284434072e-07,0.964,1.0
114,0.03125,0.002883388682741136,2.692442284653413e-05,134,2.0093949713601705e-07,0.964,1.0
115,0.03125,0.0028833770163125805,2.4429772289858416e-05,136,1.8927306858059975e-07,0.964,1.0
116,0.03125,0.0028833665333365547,2.6822924160870302e-05,137,1.7879009255473283e-07,0.964,1.0
117,0.03125,0.0028833646729328945,7.156807524135692e-05,138,1.7692968889461425e-07,0.964,1.0
118,0.03125,0.002883355192328949,0.00010426884782594072,139,1.6744908494905134e-07,0.964,1.0
119,0.015625,0.002883333857500654,3.0219094132691364e-05,140,1.4611425665396471e-07,0.964,1.0
120,0.125,0.002883324926141311,0.00012027046263667482,142,1.3718289731089184e-07,0.964,1.0
121,0.015625,0.00288329912436845,3.252645162888152e-05,143,1.1138112445026327e-07,0.964,1.0
122,0.03125,0.0028832929787580134,2.4158719887294644e-05,144,1.0523551401348322e-07,0.964,1.0
123,0.03125,0.0028832906657655496,2.8046235565497954e-05,145,1.0292252154969067e-07,0.964,1.0
124,0.03125,0.002883283484281298,3.795259426680539e-05,146,9.574103729823383e-08,0.964,1.0
125,0.03125,0.0028832819739849982,0.00012119197868565293,147,9.423074099831896e-08,0.964,1.0
126,0.03125,0.00288327179261779,6.878764563054111e-05,149,8.404937379023411e-08,0.964,1.0
127,0.03125,0.002883266806286984,3.1646939565804894e-05,150,7.906304298407885e-08,0.964,1.0
128,0.015625,0.0028832583309301774,9.32788292457052e-06,151,7.058768617751801e-08,0.964,1.0
129,0.03125,0.0028832544177393874,1.8491442063345852e-05,152,6.667449538744902e-08,0.964,1.0
130,0.03125,0.002883251121714565,5.8512268860810844e-05,153,6.337847056501686e-08,0.964,1.0
131,0.015625,0.0028832466519403705,1.9366855755350876e-05,155,5.89086963705826e-08,0.964,1.0
132,0.0625,0.0028832429599620845,2.966335183014188e-05,156,5.521671808455739e-08,0.964,1.0
133,0.03125,0.0028832419446673968,8.703409365333568e-05,157,5.4201423396824794e-08,0.964,1.0
134,0.015625,0.0028832394715954494,8.02585660621408e-05,158,5.172835144950927e-08,0.964,1.0
135,0.015625,0.0028832334850247806,1.9937479172048817e-05,159,4.574178078062957e-08,0.964,1.0
136,0.0625,0.002883230357722019,3.5385038664417934e-05,160,4.261447801925944e-08,0.964,1.0
137,0.015625,0.002883226425759576,1.9777422734913542e-05,162,3.868251557612168e-08,0.964,1.0
138,0.0625,0.0028832247904001474,3.93746137176823e-05,163,3.704715614751691e-08,0.964,1.0
139,0.015625,0.002883220461586545,2.5626357252407736e-05,164,3.2718342545239726e-08,0.964,1.0
140,0.0625,0.0028832191350169367,4.074065855993812e-05,165,3.139177293673759e-08,0.964,1.0
141,0.03125,0.0028832166500223416,4.392455489823635e-05,166,2.890677834165717e-08,0.964,1.0
142,0.03125,0.00288321401268519,1.8206726206916763e-05,168,2.6269441190038267e-08,0.964,1.0
143,0.03125,0.0028832136262884867,4.747835150740585e-05,169,2.5883044486776224e-08,0.964,1.0
144,0.015625,0.0028832105191563375,5.564630908285951e-06,170,2.2775912337548443e-08,0.964,1.0
145,0.03125,0.002883209128120964,1.0240663045963996e-05,171,2.1384876963854993e-08,0.964,1.0
146,0.015625,0.002883208103874749,1.0758269359845238e-05,172,2.036063074910277e-08,0.964,1.0
147,0.0625,0.0028832077272040583,1.4635227820444941e-05,173,1.9983960058370803e-08,0.964,1.0
148,0.015625,0.0028832069623931124,4.851450923178039e-05,175,1.9219149112459366e-08,0.964,1.0
149,0.03125,0.002883205996943027,2.374371451561947e-05,176,1.8253699027130643e-08,0.964,1.0
150,0.015625,0.0028832040254475836,1.713288754242106e-05,177,1.6282203583670163e-08,0.964,1.0
151,0.03125,0.0028832029584743893,1.1937918369542047e-05,178,1.5215230389411388e-08,0.964,1.0
152,0.015625,0.0028832022175889803,1.9599153092353973e-05,179,1.4474344980398846e-08,0.964,1.0
153,0.03125,0.0028832013664789827,6.0765618512892e-06,181,1.3623234982815258e-08,0.964,1.0
154,0.03125,0.0028832007792533414,7.165469268831673e-06,182,1.3036009341438337e-08,0.964,1.0
155,0.03125,0.002883199917805266,9.930122417244586e-06,183,1.217456126623856e-08,0.964,1.0
156,0.03125,0.00288319963949464,1.4950284876800142e-05,184,1.1896250639957529e-08,0.964,1.0
157,0.015625,0.0028831985616927266,7.93228223283419e-06,185,1.0818448726700874e-08,0.964,1.0
158,0.0625,0.0028831981577788195,3.271088429973142e-05,186,1.0414534819605525e-08,0.964,1.0
159,0.015625,0.0028831968758349477,1.8507445312208994e-05,188,9.132590947803082e-09,0.964,1.0
160,0.0625,0.0028831964346529002,1.115128289804092e-05,189,8.691408900311087e-09,0.964,1.0
161,0.015625,0.0028831954857850882,1.275246994173891e-05,190,7.74254108829725e-09,0.964,1.0
162,0.03125,0.0028831950970606406,2.5123165977577202e-05,191,7.353816640701116e-09,0.964,1.0
163,0.015625,0.0028831946304873186,5.84855241857906e-06,192,6.887243318622754e-09,0.964,1.0
164,0.0625,0.0028831943723071417,9.713565071236996e-06,194,6.6290631417324775e-09,0.964,1.0
165,0.015625,0.0028831937544027977,8.793408675754618e-06,195,6.011158797721711e-09,0.964,1.0
166,0.03125,0.002883193562843345,5.37761766128492e-06,196,5.819599344959736e-09,0.964,1.0
167,0.015625,0.0028831930735820654,1.1971450913588836e-05,197,5.330338065465817e-09,0.964,1.0
168,0.0625,0.002883192757324507,2.4245003199130514e-05,198,5.014080507129842e-09,0.964,1.0
169,0.015625,0.002883192261231367,7.153684295097754e-06,199,4.517987367037846e-09,0.964,1.0
170,0.0625,0.0028831921055652936,2.0043670376480684e-05,201,4.36232129369038e-09,0.964,1.0
171,0.03125,0.0028831918962565553,1.5245085720578995e-05,202,4.153012555380142e-09,0.964,1.0
172,0.015625,0.0028831914401195435,5.208187452533692e-06,203,3.6968755435379252e-09,0.964,1.0
173,0.03125,0.0028831912480831593,9.081067595991345e-06,204,3.5048391593475725e-09,0.964,1.0
174,0.015625,0.002883191069704419,8.87759062451903e-06,205,3.326460419183358e-09,0.964,1.0
175,0.03125,0.0028831909030025567,5.738990886683045e-06,207,3.1597585567998132e-09,0.964,1.0
176,0.015625,0.0028831906922966253,1.985899481592393e-06,208,2.94905262536449e-09,0.964,1.0
177,0.0625,0.0028831905295829442,3.90155745973648e-06,209,2.78633894429392e-09,0.964,1.0
178,0.03125,0.0028831903811187974,3.887008378280369e-06,210,2.637874797501577e-09,0.964,1.0
179,0.015625,0.002883190115100125,4.943755535761604e-06,211,2.3718561251336034e-09,0.964,1.0
180,0.0625,0.002883190042460482,5.193080441036845e-06,213,2.299216482135047e-09,0.964,1.0
181,0.015625,0.0028831897618914154,4.2082530909034164e-06,214,2.018647415457514e-09,0.964,1.0
182,0.0625,0.0028831896336680776,7.235329679901654e-06,215,1.8904240776940195e-09,0.964,1.0
183,0.03125,0.002883189506363503,6.77609512478086e-06,216,1.7631195032598301e-09,0.964,1.0
184,0.015625,0.002883189340928712,8.388013559891933e-06,217,1.597684711959757e-09,0.964,1.0
185,0.0625,0.002883189193936941,9.044399553054369e-06,218,1.4506929412079483e-09,0.964,1.0
186,0.03125,0.0028831890765076912,6.50976288157616e-06,220,1.3332636912902207e-09,0.964,1.0
187,0.03125,0.0028831889817411277,1.9833271617585823e-06,221,1.2384971277701329e-09,0.964,1.0
188,0.03125,0.0028831889024956998,6.17204865630772e-06,222,1.159251699842101e-09,0.964,1.0
189,0.03125,0.002883188838256709,4.177770464157333e-06,223,1.0950127089792705e-09,0.964,1.0
190,0.03125,0.002883188783785579,8.97752830860324e-06,224,1.0405415791156503e-09,0.964,1.0
191,0.03125,0.0028831887095677805,1.6833306235155437e-06,226,9.66323780542122e-10,0.964,1.0


==> gisette_MLVR_lev3_400.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,2.6254698830716676,0,0.6902639928167013,0.0,0.49383333333333335
1,0.001953125,0.6311172487626663,6.093322462680267,1,0.6282340610194223,0.804,0.7785
2,0.03125,0.2310593751885139,1.842793534392918,3,0.2281761874452699,0.904,0.9341666666666667
3,0.125,0.13311101471335107,1.6841981248871465,5,0.13022782697010707,0.918,0.9638333333333333
4,0.25,0.049563900538643096,0.07613704362457896,6,0.04668071279539909,0.938,0.9881666666666666
5,0.25,0.025467830942299884,0.3555284704223794,8,0.022584643199055884,0.938,0.9945
6,0.25,0.013888938009088699,0.12915298265521566,10,0.011005750265844699,0.952,0.997
7,0.25,0.007999265721682686,0.013443374117044719,12,0.005116077978438686,0.942,0.9996666666666667
8,0.25,0.007310693896777291,0.04706908411753571,13,0.0044275061535332914,0.954,1.0
9,0.5,0.006613699851394822,0.009075263044698292,15,0.0037305121081508217,0.958,1.0
10,0.25,0.005970681129003442,0.01613227449815488,17,0.003087493385759442,0.964,1.0
11,0.5,0.005458727351078568,0.0036055825645897885,19,0.0025755396078345682,0.958,1.0
12,0.5,0.004984070910880025,0.004472246565642429,20,0.0021008831676360253,0.96,1.0
13,0.5,0.004682550049677549,0.005262776026442067,22,0.0017993623064335492,0.96,1.0
14,0.25,0.00428859168349376,0.003236744886643591,24,0.0014054039402497604,0.962,1.0
15,0.25,0.004013794401824763,0.00354384649131443,26,0.001130606658580763,0.962,1.0
16,0.5,0.0038833679488852425,0.003506396375691071,27,0.0010001802056412426,0.96,1.0
17,0.5,0.003736247866326924,0.006504876292538797,29,0.0008530601230829242,0.964,1.0
18,0.25,0.003549798523418127,0.0025397080708891026,31,0.0006666107801741269,0.96,1.0
19,0.125,0.0033896366279572644,0.001172551378042206,32,0.0005064488847132645,0.96,1.0
20,0.25,0.0033103689271951954,0.003279330082809396,34,0.0004271811839511954,0.96,1.0
21,0.125,0.003231567157041798,0.002668090299273462,36,0.0003483794137977979,0.962,1.0
22,0.25,0.003153733957386713,0.0007312088189655054,38,0.0002705462141427131,0.962,1.0
23,0.25,0.0031052389504892357,0.0016109732883866352,39,0.00022205120724523575,0.96,1.0
24,0.125,0.0030641839610169104,0.0023118378218732988,41,0.0001809962177729105,0.962,1.0
25,0.125,0.003029166476196093,0.0020036844616550756,43,0.00014597873295209328,0.96,1.0
26,0.0625,0.003000230341950787,0.0007561796030096746,45,0.0001170425987067872,0.96,1.0
27,0.125,0.002981669416424538,0.0010006444149232372,46,9.848167318053788e-05,0.966,1.0
28,0.0625,0.002962342750707487,0.001209217592823815,48,7.915500746348688e-05,0.962,1.0
29,0.125,0.002960989554604842,0.0008510471571854439,50,7.780181136084197e-05,0.964,1.0
30,0.0625,0.0029393345626255564,0.0016806247827567602,52,5.61468193815565e-05,0.966,1.0
31,0.125,0.002936025433739786,0.0034327316537865332,53,5.2837690495786006e-05,0.964,1.0
32,0.0625,0.0029257737455446148,0.0006145229844114637,55,4.258600230061483e-05,0.966,1.0
33,0.0625,0.002918629163311711,0.0008588794954044302,57,3.5441420067710856e-05,0.966,1.0
34,0.0625,0.002913401047066672,0.001754474498430993,58,3.021330382267217e-05,0.966,1.0
35,0.03125,0.0029065081346806047,0.001210910144778413,60,2.332039143660477e-05,0.966,1.0
36,0.125,0.0029022430294874035,0.000527894842370181,62,1.9055286243403573e-05,0.966,1.0
37,0.0625,0.0028997605143772963,0.0008793212740809596,64,1.6572771133296395e-05,0.966,1.0
38,0.0625,0.0028971549565321264,0.0002770477734955298,65,1.3967213288126456e-05,0.966,1.0
39,0.0625,0.00289434807912505,0.00012655508916856065,67,1.1160335881050046e-05,0.966,1.0
40,0.125,0.002892624570713412,0.00030166467466989644,69,9.436827469412254e-06,0.966,1.0
41,0.0625,0.0028911113766565103,0.000336852339005039,71,7.923633412510334e-06,0.966,1.0
42,0.0625,0.002890327026582967,0.0005626444140128323,72,7.1392833389670625e-06,0.966,1.0
43,0.0625,0.0028900738706587837,0.0006248337605061333,74,6.886127414783803e-06,0.964,1.0
44,0.0625,0.0028896914711903513,0.0002628227464099773,76,6.503727946351352e-06,0.964,1.0
45,0.0625,0.002889330837716159,0.00037485727703157984,78,6.143094472158949e-06,0.964,1.0
46,0.0625,0.002888646461643353,0.00022096900451428736,79,5.4587183993528784e-06,0.964,1.0
47,0.0625,0.0028876162682738497,0.00018810309522836074,81,4.4285250298497884e-06,0.964,1.0
48,0.03125,0.002886480567410128,8.031375461008721e-05,83,3.2928241661279306e-06,0.964,1.0
49,0.125,0.0028859218958781495,0.0002267698841596603,84,2.7341526341495732e-06,0.964,1.0
50,0.0625,0.0028854940965966818,0.00010350177169869747,86,2.306353352681846e-06,0.964,1.0
51,0.0625,0.0028850924910172734,0.00012755298297335575,88,1.9047477732734783e-06,0.964,1.0
52,0.125,0.002885029754679465,0.00012461509021676826,90,1.842011435465151e-06,0.964,1.0
53,0.0625,0.0028845924867141257,0.00017025492895349486,91,1.40474347012573e-06,0.964,1.0
54,0.0625,0.0028842513216200925,7.263243190722889e-05,93,1.063578376092611e-06,0.964,1.0
55,0.0625,0.0028840814780730956,5.65853616036098e-05,95,8.9373482909565e-07,0.964,1.0
56,0.0625,0.0028839629322204405,5.076779638627807e-05,97,7.751889764405669e-07,0.964,1.0
57,0.125,0.0028839271852601506,8.284207545953156e-05,98,7.394420161507126e-07,0.964,1.0
58,0.0625,0.0028838609820986474,0.00010135573844405664,100,6.732388546475121e-07,0.964,1.0
59,0.03125,0.0028836858776817133,3.0102119732829023e-05,102,4.981344377133837e-07,0.964,1.0
60,0.125,0.0028835989977080215,0.00015731526239124623,104,4.112544640215432e-07,0.964,1.0
61,0.0625,0.002883548436204613,5.023261349963516e-05,105,3.606929606129669e-07,0.964,1.0
62,0.0625,0.0028834948627719154,4.701125211368003e-05,107,3.071195279155149e-07,0.964,1.0
63,0.0625,0.0028834524906202765,3.592178325277658e-05,109,2.647473762765716e-07,0.964,1.0
64,0.125,0.0028834417978267604,3.98364370327909e-05,110,2.5405458276049966e-07,0.964,1.0
65,0.0625,0.0028833899481214608,8.921208367020588e-05,112,2.0220487746084453e-07,0.964,1.0
66,0.0625,0.0028833706649345164,4.7663160756870524e-05,114,1.829216905164903e-07,0.964,1.0
67,0.0625,0.0028833466237301666,3.5865386464727194e-05,116,1.5888048616671813e-07,0.964,1.0
68,0.0625,0.002883331310569093,6.287502569798544e-05,117,1.4356732509291162e-07,0.964,1.0
69,0.0625,0.0028833001603562167,5.247929380191847e-05,119,1.1241711221675679e-07,0.964,1.0
70,0.0625,0.0028832794974520473,2.657423035222783e-05,121,9.175420804738432e-08,0.964,1.0
71,0.0625,0.0028832657598642595,1.4986835756885058e-05,123,7.801662025956613e-08,0.964,1.0
72,0.0625,0.0028832549907028653,1.706255285683063e-05,124,6.724745886532713e-08,0.964,1.0
73,0.125,0.002883252211316395,6.89965812394042e-05,126,6.446807239521984e-08,0.964,1.0
74,0.03125,0.0028832357274082565,2.470446905470614e-05,128,4.7984164256581474e-08,0.964,1.0
75,0.125,0.002883235547406167,4.349384908015958e-05,130,4.780416216695893e-08,0.964,1.0
76,0.0625,0.002883234127602581,2.7723410050244463e-05,131,4.6384358581060686e-08,0.964,1.0
77,0.03125,0.002883221348016181,2.6485675544981802e-05,133,3.360477218109642e-08,0.964,1.0
78,0.0625,0.002883215697652872,9.38868336062849e-06,135,2.7954408871912195e-08,0.964,1.0
79,0.0625,0.002883212410911812,1.5904457971948727e-05,136,2.4667667812040828e-08,0.964,1.0
80,0.0625,0.002883210074718364,1.1671187898170133e-05,138,2.233147436414562e-08,0.964,1.0
81,0.0625,0.0028832077177688266,1.251090252537175e-05,140,1.9974524826694984e-08,0.964,1.0
82,0.0625,0.0028832062229912354,1.204594301502849e-05,142,1.8479747235494032e-08,0.964,1.0
83,0.03125,0.0028832022087170363,4.3407053025092554e-06,143,1.4465473036420762e-08,0.964,1.0
84,0.125,0.002883200195407808,8.136238041590713e-06,145,1.2452163807886996e-08,0.964,1.0
85,0.0625,0.00288319889230972,1.4369624458843063e-05,147,1.1149065720118811e-08,0.964,1.0
86,0.0625,0.002883196261963099,4.394457020262153e-06,149,8.518719099050165e-09,0.964,1.0
87,0.125,0.002883194844621964,5.3807833316643195e-06,150,7.101377963968092e-09,0.964,1.0
88,0.0625,0.002883193609840795,9.168422858007627e-06,152,5.8665967951621045e-09,0.964,1.0
89,0.0625,0.00288319274987824,5.339559809353665e-06,154,5.006634240002639e-09,0.964,1.0
90,0.0625,0.002883192299974092,8.613993067322348e-06,156,4.5567300922116916e-09,0.964,1.0
91,0.0625,0.0028831916773555824,4.238182276671421e-06,157,3.934111582511168e-09,0.964,1.0
92,0.0625,0.0028831911407599924,4.760246709808008e-06,159,3.3975159925009324e-09,0.964,1.0
93,0.0625,0.002883190642588747,4.558595207347355e-06,161,2.8993447469261024e-09,0.964,1.0
94,0.0625,0.002883190396037904,4.456934140889401e-06,162,2.652793904250189e-09,0.964,1.0
95,0.0625,0.002883190130572482,4.84767994159043e-06,164,2.3873284820362384e-09,0.964,1.0
96,0.0625,0.002883189717776116,6.214276530609806e-06,166,1.974532115936456e-09,0.964,1.0
97,0.125,0.002883189503935864,6.817605533595743e-06,168,1.7606918640070135e-09,0.964,1.0
98,0.0625,0.002883189297626655,5.729957552893154e-06,169,1.5543826551410456e-09,0.964,1.0
99,0.03125,0.0028831889601060017,1.1998447442293852e-06,171,1.2168620017877219e-09,0.964,1.0
100,0.125,0.002883188728192201,3.238587313128721e-06,173,9.849482011242694e-10,0.964,1.0


==> gisette_MLVR_lev3_50.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,2.6254698830716676,0,0.6902639928167013,0.0,0.49383333333333335
1,1.0,0.4840948260093598,5.5019397324109764,1,0.48121163826611585,0.844,0.8685
2,1.0,0.2465017454384718,0.7127592752752552,2,0.2436185576952278,0.914,0.9173333333333333
3,1.0,0.16652746092979837,0.5045339430415497,3,0.16364427318655436,0.93,0.9451666666666667
4,1.0,0.13022230782677527,0.17164395475424277,4,0.12733912008353127,0.936,0.9551666666666667
5,1.0,0.10689177071347099,0.3806461699842115,5,0.10400858297022698,0.946,0.9668333333333333
6,1.0,0.0775617832107179,0.5577406808440124,6,0.0746785954674739,0.946,0.9786666666666667
7,1.0,0.05878955160942514,0.13962055323064668,7,0.05590636386618114,0.956,0.9843333333333333
8,1.0,0.048438370743651066,0.25970496733845533,8,0.04555518300040706,0.946,0.9896666666666667
9,1.0,0.03493602016085856,0.28353731470276566,9,0.03205283241761456,0.954,0.9933333333333333
10,1.0,0.02988733187908211,0.14610925869106706,11,0.02700414413583811,0.958,0.9958333333333333
11,1.0,0.026670208861240923,0.0934262078333038,12,0.023787021117996923,0.96,0.9968333333333333
12,1.0,0.02411153984570304,0.028309501396070833,13,0.02122835210245904,0.96,0.9978333333333333
13,1.0,0.02002602733504898,0.07734009365187301,14,0.01714283959180498,0.964,0.9983333333333333
14,1.0,0.017584129809066255,0.0596763451464161,15,0.014700942065822255,0.964,0.9986666666666667
15,1.0,0.016478176431908045,0.024939694896792104,16,0.013594988688664045,0.964,0.9991666666666666
16,1.0,0.009253632811077547,0.020597746800450577,17,0.006370445067833547,0.968,0.9996666666666667
17,1.0,0.008070144838204571,0.05971194065506713,18,0.005186957094960571,0.966,1.0
18,1.0,0.007422249893787223,0.012907505820907548,19,0.004539062150543223,0.966,1.0
19,1.0,0.007037623335540932,0.014389507376197087,21,0.004154435592296932,0.966,1.0
20,1.0,0.0065527771484557825,0.009767040263041746,22,0.0036695894052117825,0.966,1.0
21,1.0,0.005958343767874071,0.036224272043300525,23,0.0030751560246300713,0.966,1.0
22,1.0,0.005820805271496808,0.01454063194161029,24,0.002937617528252808,0.966,1.0
23,1.0,0.005215582516554399,0.01503391584234523,25,0.002332394773310399,0.96,1.0
24,1.0,0.0049735147248317685,0.009559797664045874,26,0.0020903269815877685,0.966,1.0
25,1.0,0.004866731354551506,0.005183040312276729,27,0.0019835436113075063,0.966,1.0
26,1.0,0.0047980302161402845,0.00593860400373952,28,0.0019148424728962846,0.966,1.0
27,1.0,0.004657624548354762,0.004548639737762817,29,0.0017744368051107618,0.966,1.0
28,1.0,0.00444845286582132,0.009740157050396405,31,0.0015652651225773204,0.966,1.0
29,1.0,0.004390672666799204,0.0038536985550305784,32,0.0015074849235552044,0.966,1.0
30,1.0,0.004235083738235707,0.012518011032245915,33,0.0013518959949917067,0.966,1.0
31,1.0,0.004089842631110027,0.01051874894423257,34,0.001206654887866027,0.966,1.0
32,1.0,0.0039737732462508946,0.004280198640485479,35,0.0010905855030068946,0.966,1.0
33,1.0,0.003940141892114236,0.0022084920178347643,36,0.0010569541488702362,0.966,1.0
34,1.0,0.003838582896486719,0.003752239515701893,37,0.0009553951532427192,0.966,1.0
35,1.0,0.003696219628090497,0.005566513759675589,38,0.0008130318848464969,0.966,1.0
36,1.0,0.0035751516488103474,0.006658475911434959,39,0.0006919639055663475,0.966,1.0
37,1.0,0.003542574787331944,0.0023986082445185382,41,0.0006593870440879442,0.968,1.0
38,1.0,0.003520568197931225,0.006330091334176105,42,0.0006373804546872253,0.966,1.0
39,1.0,0.0034736189381069237,0.0017668277125786737,43,0.0005904311948629237,0.966,1.0
40,1.0,0.003395703420243282,0.002265478673340567,44,0.000512515676999282,0.966,1.0
41,1.0,0.0033612363852836983,0.003569377375570871,45,0.00047804864203969833,0.966,1.0
42,1.0,0.003306864405332011,0.004368296453953208,46,0.00042367666208801115,0.966,1.0
43,1.0,0.0032814506731791765,0.001791717809844673,47,0.00039826292993517653,0.966,1.0
44,1.0,0.00326885597528587,0.0015605948950980087,48,0.00038566823204187013,0.966,1.0
45,1.0,0.003229167923485058,0.0014813783592477335,49,0.00034598018024105826,0.966,1.0
46,1.0,0.003166999224624996,0.0027223598816811996,50,0.00028381148138099596,0.966,1.0
47,1.0,0.0031528382919789977,0.0011192209065537496,52,0.00026965054873499773,0.966,1.0
48,1.0,0.003129158179977376,0.0010632231358701665,53,0.0002459704367333759,0.966,1.0
49,1.0,0.0030662790257195652,0.0024237678816318516,54,0.00018309128247556532,0.966,1.0
50,1.0,0.003060376715583783,0.0008145389521006374,55,0.0001771889723397829,0.966,1.0
51,1.0,0.0030460478367449494,0.0006644959124751755,56,0.00016286009350094952,0.966,1.0
52,1.0,0.003040624481997865,0.0020333245314650117,57,0.0001574367387538649,0.966,1.0
53,1.0,0.003031584515774162,0.0010737530444408887,58,0.0001483967725301621,0.966,1.0
54,1.0,0.0030272128676525996,0.0005602367466880141,59,0.00014402512440859962,0.966,1.0
55,1.0,0.003023090836679791,0.0006067806022706896,60,0.00013990309343579104,0.966,1.0
56,1.0,0.003010016510868528,0.0009063682710541711,62,0.00012682876762452801,0.966,1.0
57,1.0,0.0030062212911253884,0.00038475409109728625,63,0.00012303354788138852,0.966,1.0
58,1.0,0.002975001662559597,0.001061156757375055,64,9.181391931559722e-05,0.966,1.0
59,1.0,0.002968242589171292,0.0018434079733469597,65,8.505484592729196e-05,0.966,1.0
60,1.0,0.0029663547809524933,0.0003247018865741094,66,8.316703770849332e-05,0.966,1.0
61,1.0,0.0029635975102308954,0.00038536780877093733,67,8.040976698689547e-05,0.966,1.0
62,1.0,0.002962307276786813,0.0003672526135821287,68,7.911953354281312e-05,0.966,1.0
63,1.0,0.002958129191579549,0.0006246470776965125,69,7.494144833554905e-05,0.966,1.0
64,1.0,0.0029558731057835416,0.00023720885589899877,70,7.268536253954164e-05,0.966,1.0
65,1.0,0.002952333108781661,0.0010275136404230057,72,6.914536553766096e-05,0.964,1.0
66,1.0,0.0029503921847467826,0.000527245089591635,73,6.720444150278265e-05,0.964,1.0
67,1.0,0.0029472304210492787,0.0002627716269695755,74,6.404267780527875e-05,0.966,1.0
68,1.0,0.002944332453944205,0.0006908633448172938,75,6.114471070020524e-05,0.964,1.0
69,1.0,0.0029434100105602485,0.00018019341333603284,76,6.022226731624853e-05,0.964,1.0
70,1.0,0.0029288060073533397,0.0008407661291461025,77,4.561826410933974e-05,0.964,1.0
71,1.0,0.0029168146315983598,0.0032254422537865424,78,3.3626888354359834e-05,0.964,1.0
72,1.0,0.002912707239212917,0.0005754041655755696,79,2.9519495968916964e-05,0.964,1.0
73,1.0,0.002910576998722576,0.0006910843665579523,80,2.7389255478576287e-05,0.964,1.0
74,1.0,0.0029091966821216913,0.0004163987250340721,82,2.600893887769141e-05,0.964,1.0
75,1.0,0.0029085826250609247,0.0005606116284812352,83,2.53948818169248e-05,0.964,1.0
76,1.0,0.0029051365702700976,0.0013733671751613998,84,2.194882702609771e-05,0.964,1.0
77,1.0,0.00290361558523304,0.00012149056097050047,85,2.0427841989040067e-05,0.964,1.0
78,1.0,0.002902097304671027,0.00046459141377243964,86,1.8909561427026943e-05,0.964,1.0
79,1.0,0.0029013825082629496,0.00048604384102435755,87,1.8194765018949687e-05,0.964,1.0
80,1.0,0.0029009235662177243,0.00026955204862683395,88,1.7735822973724384e-05,0.964,1.0
81,1.0,0.0029002717162779326,0.0003345945800362961,89,1.708397303393271e-05,0.964,1.0
82,1.0,0.0028991542909529017,0.0004239717659109154,90,1.596654770890174e-05,0.964,1.0
83,1.0,0.002898746234277747,0.0003868520296450231,91,1.5558491033747235e-05,0.964,1.0
84,1.0,0.002898436473972181,0.0002035244291327668,93,1.5248730728180913e-05,0.964,1.0
85,1.0,0.0028974566785940235,0.00047236883343414556,94,1.4268935350023569e-05,0.964,1.0
86,1.0,0.0028972276031965566,8.63777240610966e-05,95,1.4039859952556626e-05,0.964,1.0
87,0.5,0.0028963858224286803,0.0005368493883921215,96,1.319807918468037e-05,0.964,1.0
88,1.0,0.0028939684734211896,0.00026790458382086656,97,1.078073017718971e-05,0.964,1.0
89,1.0,0.002893602272432714,0.0002463555254780137,98,1.0414529188713939e-05,0.964,1.0
90,1.0,0.00289321881852354,8.507168365097018e-05,99,1.003107527954017e-05,0.964,1.0
91,1.0,0.002892832061174254,0.0003410877272812094,100,9.64431793025423e-06,0.964,1.0
92,1.0,0.002892452556874389,0.0002387391752734838,101,9.264813630388904e-06,0.964,1.0
93,1.0,0.0028921026229551654,0.0002860829320184669,103,8.914879711165516e-06,0.964,1.0
94,1.0,0.0028919076214925085,7.190173462716405e-05,104,8.719878248508554e-06,0.964,1.0
95,1.0,0.0028917446405481895,0.0001266838649101755,105,8.55689730418956e-06,0.964,1.0
96,1.0,0.002891450577349402,0.00019163521930986888,106,8.262834105402135e-06,0.964,1.0
97,1.0,0.0028911510223417563,7.643010235239036e-05,107,7.963279097756345e-06,0.964,1.0
98,1.0,0.00289072085175376,0.0004212428926136307,108,7.533108509759877e-06,0.964,1.0
99,1.0,0.0028904689353650165,0.00015192780088245432,109,7.281192121016619e-06,0.964,1.0
100,1.0,0.002890009387394364,0.00030060360575102885,110,6.821644150363862e-06,0.964,1.0
101,1.0,0.0028899455181937116,0.00010246316480235962,111,6.757774949711637e-06,0.964,1.0
102,1.0,0.002889863680429203,5.788233990172739e-05,113,6.675937185202964e-06,0.964,1.0
103,1.0,0.0028897355366279062,6.914196338493543e-05,114,6.547793383906292e-06,0.964,1.0
104,1.0,0.0028895053156760804,0.00012747586304859922,115,6.317572432080511e-06,0.964,1.0
105,1.0,0.0028883892744019884,0.0008506773603267529,116,5.201531157988503e-06,0.964,1.0
106,1.0,0.002888074358010596,0.00021760424381759243,117,4.88661476659609e-06,0.964,1.0
107,1.0,0.0028879328081561103,0.0001525333406813481,118,4.745064912110419e-06,0.964,1.0
108,1.0,0.0028878309676205294,5.503371641978125e-05,119,4.6432243765294305e-06,0.964,1.0
109,1.0,0.002887651414663063,0.000588204982864405,120,4.463671419063266e-06,0.964,1.0
110,1.0,0.002887169237194581,0.0001423077434534634,121,3.981493950581082e-06,0.964,1.0
111,1.0,0.002887048475823141,0.00021109932832659423,123,3.860732579141074e-06,0.964,1.0
112,1.0,0.0028869616473794915,7.321317879610107e-05,124,3.7739041354916195e-06,0.964,1.0
113,1.0,0.002886832062667766,0.00011628756343143796,125,3.644319423766213e-06,0.964,1.0
114,1.0,0.002886595396899588,0.000102539081372032,126,3.407653655587966e-06,0.964,1.0
115,1.0,0.0028865250871555367,0.0001505540314455697,127,3.3373439115367935e-06,0.964,1.0
116,1.0,0.0028864095986396426,0.00013951612773534236,128,3.2218553956426393e-06,0.964,1.0
117,1.0,0.0028862188659801286,0.00030286928653646826,129,3.0311227361286795e-06,0.964,1.0
118,1.0,0.0028861657527368394,7.382942990888586e-05,130,2.978009492839509e-06,0.964,1.0
119,1.0,0.0028860639583100094,9.64033875554044e-05,131,2.8762150660094528e-06,0.964,1.0
120,1.0,0.002885883201944862,0.0001736881624754312,133,2.695458700862057e-06,0.964,1.0
121,1.0,0.0028857804959096043,5.002640557758346e-05,134,2.592752665604367e-06,0.964,1.0
122,1.0,0.0028856894822889994,9.455522400818257e-05,135,2.5017390449994827e-06,0.964,1.0
123,1.0,0.002885531779095793,0.00015187433230493187,136,2.3440358517929326e-06,0.964,1.0
124,1.0,0.0028853945314334163,0.00022112232970654706,137,2.2067881894163345e-06,0.964,1.0
125,1.0,0.0028853329827771583,3.547745597677271e-05,138,2.145239533158337e-06,0.964,1.0
126,1.0,0.0028852011571329,0.00016288652030766978,139,2.013413888900077e-06,0.964,1.0
127,1.0,0.002885122584950597,0.00012277909522565613,140,1.934841706597093e-06,0.964,1.0
128,1.0,0.002885084138967765,5.668876116862728e-05,141,1.8963957237648835e-06,0.964,1.0
129,1.0,0.0028850192157406913,4.5392330631213036e-05,142,1.8314724966913935e-06,0.964,1.0
130,1.0,0.0028850096523891813,6.197623722514609e-05,144,1.8219091451813878e-06,0.964,1.0
131,1.0,0.0028849472731382712,0.00010397678098790633,145,1.7595298942713056e-06,0.964,1.0
132,1.0,0.002884838076821418,0.00019239888464344176,146,1.6503335774180339e-06,0.964,1.0
133,1.0,0.002884775717254911,7.408161938905152e-05,147,1.5879740109109308e-06,0.964,1.0
134,1.0,0.0028846746454190657,9.822410897024301e-05,148,1.4869021750657518e-06,0.964,1.0
135,1.0,0.0028846574431033523,2.504467998284205e-05,149,1.469699859352365e-06,0.964,1.0
136,0.5,0.002884443454715498,9.647205435968886e-05,150,1.255711471497955e-06,0.964,1.0
137,0.5,0.002884280435067983,0.00015559916554475724,151,1.0926918239829303e-06,0.964,1.0
138,1.0,0.0028842578776699813,2.6592227165993856e-05,152,1.0701344259813478e-06,0.964,1.0
139,1.0,0.002884189587758685,0.0002542690930640924,154,1.0018445146852198e-06,0.964,1.0
140,1.0,0.0028841090346060478,3.876886750948227e-05,155,9.212913620478512e-07,0.964,1.0
141,1.0,0.0028840834200431343,4.927470158740481e-05,156,8.956767991344199e-07,0.964,1.0
142,1.0,0.002884025600657141,4.258005263555569e-05,157,8.378574131409806e-07,0.964,1.0
143,1.0,0.002883998358276125,3.252851862842764e-05,158,8.106150321250151e-07,0.964,1.0
144,1.0,0.00288395187855157,7.236387348530614e-05,159,7.64135307570156e-07,0.964,1.0
145,1.0,0.0028839300698411062,9.085127340472521e-05,160,7.423265971063207e-07,0.964,1.0
146,1.0,0.0028839017184321717,1.9634623578340466e-05,161,7.139751881718101e-07,0.964,1.0
147,1.0,0.0028838874591051483,0.0002422823862493464,162,6.997158611484096e-07,0.964,1.0
148,1.0,0.002883847235967678,7.678960485270628e-05,164,6.594927236779069e-07,0.964,1.0
149,1.0,0.0028838227620311633,3.6314605212915284e-05,165,6.350187871633634e-07,0.964,1.0
150,1.0,0.002883810649310261,1.990326324308962e-05,166,6.229060662611176e-07,0.964,1.0
151,1.0,0.0028838043542313285,1.5738197553502376e-05,167,6.166109873285974e-07,0.964,1.0
152,0.5,0.002883659043952125,0.00011754984623451471,168,4.7130070812521907e-07,0.964,1.0
153,1.0,0.002883550744082042,0.00023964745248912812,169,3.6300083804206157e-07,0.964,1.0
154,1.0,0.002883512115859226,2.1020969453561023e-05,170,3.2437261522589786e-07,0.964,1.0
155,0.5,0.0028834895701769885,4.57386557199993e-05,171,3.018269329885248e-07,0.964,1.0
156,1.0,0.002883476954265924,1.3060319214528739e-05,172,2.8921102192399836e-07,0.964,1.0
157,1.0,0.0028834584263581994,0.00011819354118567067,174,2.706831141994527e-07,0.964,1.0
158,1.0,0.002883435728613097,0.00010781175707863447,175,2.479853690971756e-07,0.964,1.0
159,1.0,0.00288342311934119,2.0463376650514956e-05,176,2.3537609719018887e-07,0.964,1.0
160,1.0,0.002883417479657753,1.0075003310216799e-05,177,2.2973641375292203e-07,0.964,1.0
161,1.0,0.002883382102492191,4.8679649347692816e-05,178,1.9435924819089304e-07,0.964,1.0
162,1.0,0.002883364360112648,3.6207404613888544e-05,179,1.766168686479115e-07,0.964,1.0
163,1.0,0.002883356364355692,2.5560895081066787e-05,180,1.6862111169206953e-07,0.964,1.0
164,1.0,0.002883352625605305,2.1151534787677566e-05,181,1.648823613050951e-07,0.964,1.0
165,1.0,0.002883349397152108,1.0875586870289863e-05,182,1.6165390810804134e-07,0.964,1.0
166,1.0,0.002883343893669933,2.6259243542140794e-05,183,1.5615042593328243e-07,0.964,1.0
167,1.0,0.0028833409535580054,1.4058559126438613e-05,185,1.532103140054926e-07,0.964,1.0
168,1.0,0.002883338199941461,8.892517168596206e-06,186,1.504566974610752e-07,0.964,1.0
169,1.0,0.002883335579754902,1.2756191508438944e-05,187,1.4783651090203437e-07,0.964,1.0
170,1.0,0.002883330645076051,2.067947476730896e-05,188,1.4290183205116144e-07,0.964,1.0
171,1.0,0.002883329301582001,7.967903758287955e-06,189,1.4155833800121032e-07,0.964,1.0
172,1.0,0.002883299710426505,5.823874672224607e-05,190,1.1196718250521334e-07,0.964,1.0
173,1.0,0.0028832936198426268,1.2743885579672631e-05,191,1.0587659862682994e-07,0.964,1.0
174,1.0,0.002883290536590261,8.834085528535953e-05,192,1.0279334626116937e-07,0.964,1.0
175,1.0,0.002883283950056555,2.0179893080289146e-05,193,9.620681255513922e-08,0.964,1.0
176,1.0,0.002883278475112467,1.7249391819792544e-05,195,9.073186846720455e-08,0.964,1.0
177,1.0,0.0028832765679958016,8.823691080146856e-06,196,8.882475180166036e-08,0.964,1.0
178,1.0,0.002883274576679295,8.857203612334014e-06,197,8.683343529500634e-08,0.964,1.0
179,1.0,0.002883273750770789,6.432628774814899e-06,198,8.600752678892404e-08,0.964,1.0
180,1.0,0.0028832564880385343,2.4581432609165827e-05,199,6.874479453440954e-08,0.964,1.0
181,1.0,0.0028832527922101627,3.433769330210117e-05,200,6.504896616276942e-08,0.964,1.0
182,1.0,0.002883251042481455,8.1743302725851e-06,201,6.329923745492655e-08,0.964,1.0
183,1.0,0.0028832503080729447,6.4557008240427314e-06,202,6.256482894479234e-08,0.964,1.0
184,1.0,0.0028832496258524567,5.277517896353175e-06,203,6.188260845679111e-08,0.964,1.0
185,1.0,0.002883245525096566,2.049639647184949e-05,205,5.77818525661182e-08,0.964,1.0
186,1.0,0.0028832434585998414,8.182308092858343e-06,206,5.5715355841510356e-08,0.964,1.0
187,1.0,0.0028832400013465032,1.4772046861524425e-05,207,5.225810250329699e-08,0.964,1.0
188,1.0,0.002883238216076691,1.3860402159239371e-05,208,5.047283269110636e-08,0.964,1.0
189,1.0,0.002883236527317506,1.7961423245431303e-05,209,4.8784073506096676e-08,0.964,1.0
190,1.0,0.0028832356328877154,8.031355514114622e-06,210,4.788964371544788e-08,0.964,1.0
191,1.0,0.0028832340721661226,4.75783486098002e-06,211,4.6328922122685495e-08,0.964,1.0
192,0.5,0.002883230026006174,7.685878641737591e-05,212,4.228276217392926e-08,0.964,1.0
193,1.0,0.0028832187209873244,4.1307120003554785e-05,213,3.097774332449371e-08,0.964,1.0
194,0.5,0.0028832137465598278,3.4072942818193446e-05,215,2.6003315827839713e-08,0.964,1.0
195,1.0,0.002883212604495671,6.246404283555247e-06,216,2.4861251671053075e-08,0.964,1.0
196,1.0,0.0028832118896380417,3.6805896000660956e-06,217,2.4146394041798386e-08,0.964,1.0
197,1.0,0.0028832101881537692,1.9043857597877997e-05,218,2.2444909769311905e-08,0.964,1.0
198,1.0,0.0028832095445717703,6.596359345795374e-06,219,2.1801327770420292e-08,0.964,1.0
199,1.0,0.0028832081396009232,6.7411611224776225e-06,220,2.039635692329192e-08,0.964,1.0
200,1.0,0.002883207670201243,2.8574139166538176e-06,221,1.9926957243142362e-08,0.964,1.0
201,1.0,0.0028832029391658263,7.655138588397628e-05,222,1.519592182641638e-08,0.964,1.0
202,1.0,0.00288320025560507,1.3488069542990553e-05,223,1.2512361069992595e-08,0.964,1.0
203,1.0,0.0028831990150782055,3.3364931894782195e-06,224,1.1271834205600628e-08,0.964,1.0
204,1.0,0.002883198098075521,2.564587425795984e-05,226,1.0354831520877072e-08,0.964,1.0
205,1.0,0.0028831975288246114,7.52013058094991e-06,227,9.785580611446076e-09,0.964,1.0
206,1.0,0.002883197151413071,7.352313974606234e-06,228,9.408169071058181e-09,0.964,1.0
207,1.0,0.002883196851459446,1.586526347625066e-05,229,9.108215446185924e-09,0.964,1.0
208,1.0,0.0028831964838147836,3.079798082010746e-06,230,8.74057078364271e-09,0.964,1.0
209,1.0,0.002883196186716146,1.9708845293618954e-06,231,8.443472146284214e-09,0.964,1.0
210,1.0,0.0028831954880251874,3.166858792036723e-05,232,7.74478118746244e-09,0.964,1.0
211,1.0,0.002883195087036507,6.63448947670293e-06,233,7.3437925072680765e-09,0.964,1.0
212,1.0,0.0028831948267758465,1.1399676836393385e-05,234,7.083531846589081e-09,0.964,1.0
213,1.0,0.0028831947386298235,1.8368813373071465e-06,236,6.995385823556355e-09,0.964,1.0
214,1.0,0.002883194507938288,5.074383972419972e-06,237,6.764694288237394e-09,0.964,1.0
215,1.0,0.0028831941002289887,8.244840953943639e-06,238,6.3569849887562535e-09,0.964,1.0
216,1.0,0.00288319395860562,2.108604126926462e-06,239,6.215361619908016e-09,0.964,1.0
217,1.0,0.0028831939036178212,1.8434196190994808e-06,240,6.160373821305354e-09,0.964,1.0
218,1.0,0.002883193250990747,1.3276994257863616e-05,241,5.507746746961223e-09,0.964,1.0
219,1.0,0.002883193011368492,3.7479055368208616e-06,242,5.268124492197046e-09,0.964,1.0
220,1.0,0.002883192966505396,1.8462538780104405e-06,243,5.2232613958862195e-09,0.964,1.0
221,1.0,0.0028831926558031055,1.1630649908244363e-05,244,4.912559105601372e-09,0.964,1.0
222,1.0,0.0028831924552182964,1.37955642262031e-06,246,4.711974296422311e-09,0.964,1.0
223,1.0,0.0028831917255019808,1.53651655429117e-05,247,3.982257980837678e-09,0.964,1.0
224,1.0,0.0028831913410797333,9.225159628391559e-06,248,3.5978357333307787e-09,0.964,1.0
225,1.0,0.0028831911726129363,2.6912260377058136e-06,249,3.429368936394561e-09,0.964,1.0
226,1.0,0.002883191093963285,2.185495367516436e-06,250,3.350719284932885e-09,0.964,1.0
227,1.0,0.002883190981593762,1.7125979885131684e-06,251,3.238349761958137e-09,0.964,1.0
228,1.0,0.002883190921818406,1.0907063907147068e-06,252,3.178574406285939e-09,0.964,1.0
229,1.0,0.002883189836056301,1.1626749393802237e-05,253,2.092812301061897e-09,0.964,1.0
230,1.0,0.00288318966487534,2.523360465025331e-06,254,1.921631340162655e-09,0.964,1.0
231,1.0,0.0028831895286134074,1.4183267899054665e-06,256,1.7853694074358717e-09,0.964,1.0
232,1.0,0.0028831894270606416,1.281006461751556e-06,257,1.6838166416732747e-09,0.964,1.0
233,1.0,0.002883189357548693,1.7549059881547176e-06,258,1.61430469295884e-09,0.964,1.0
234,1.0,0.002883189326019436,1.224926306740659e-06,259,1.5827754358890833e-09,0.964,1.0
235,1.0,0.0028831892979299277,1.7669442731494053e-06,260,1.5546859277390523e-09,0.964,1.0
236,1.0,0.0028831892447063394,2.940781667459894e-06,261,1.5014623394420112e-09,0.964,1.0
237,1.0,0.0028831891956816545,3.4561182768894808e-06,262,1.4524376545227424e-09,0.964,1.0
238,1.0,0.002883189178870598,9.621462936266676e-07,263,1.4356265980695893e-09,0.964,1.0
239,1.0,0.002883189131729982,1.5899695707196093e-06,264,1.3884859820061102e-09,0.964,1.0
240,1.0,0.002883188665402514,4.539491981893354e-06,266,9.22158514046062e-10,0.964,1.0


==> gisette_SARAH.csv <==
Epoch,Grads_calls,Loss
0,0.0,0.6902639928167053
1,2.0,0.42056804479525434
2,4.0,0.17137776678223632
3,6.0,0.11242855089216706
4,8.0,0.08153349187023183
5,10.0,0.06090141783400687
6,12.0,0.0471230540981654
7,14.0,0.03857399876223087
8,16.0,0.03260684421972732
9,18.0,0.028104888618484456
10,20.0,0.02473283883832573
11,22.0,0.02199462136504901
12,24.0,0.019776052649066917
13,26.0,0.017927539298590717
14,28.0,0.01631283395669851
15,30.0,0.01491256030701563
16,32.0,0.013720297959862782
17,34.0,0.012666156719092879
18,36.0,0.011738748064819915
19,38.0,0.010939922518035274
20,40.0,0.010220524783448393
21,42.0,0.009583090729432944
22,44.0,0.009021122847559822
23,46.0,0.008522259146087877
24,48.0,0.008073502503207507
25,50.0,0.007670847929267831
26,52.0,0.0073149684523591725
27,54.0,0.006983371913096828
28,56.0,0.00668035600059772
29,58.0,0.0064035286542807515
30,60.0,0.00614987962677028
31,62.0,0.005914037272346906
32,64.0,0.005696696144721009
33,66.0,0.005493198034204909
34,68.0,0.005302601986333137
35,70.0,0.005124580455986662
36,72.0,0.004957821357583421
37,74.0,0.004800866841172282
38,76.0,0.004652772013102022
39,78.0,0.00451285476147871
40,80.0,0.00438009290063218
41,82.0,0.0042544521541359615
42,84.0,0.004135344688036075
43,86.0,0.004022083524307224
44,88.0,0.003914269461286554
45,90.0,0.0038115577664984417
46,92.0,0.0037135420856598393
47,94.0,0.0036198534544860405
48,96.0,0.003530294186716012
49,98.0,0.0034446357471269898
50,100.0,0.0033625001283417526
51,102.0,0.0032835824281833383
52,104.0,0.0032079859534690576
53,106.0,0.0031355170891954743
54,108.0,0.0030657742437071186
55,110.0,0.002998675671899096
56,112.0,0.0029341332533342752
57,114.0,0.002871925054655893
58,116.0,0.0028120603434156426
59,118.0,0.0027541854062933034
60,120.0,0.002698354732710632
61,122.0,0.0026445293718232745
62,124.0,0.002592509189709783
63,126.0,0.002542180293314054
64,128.0,0.0024935754763061578
65,130.0,0.0024464864164969566
66,132.0,0.002400895055413727
67,134.0,0.002356749862756477
68,136.0,0.0023139937397940575
69,138.0,0.0022725553509694023
70,140.0,0.002232326496310589
71,142.0,0.0021933176881948568
72,144.0,0.002155469870624567
73,146.0,0.0021187140016286905
74,148.0,0.0020829856653777593
75,150.0,0.0020483235489208635
76,152.0,0.0020145976708963397
77,154.0,0.0019818125754249385
78,156.0,0.0019499116453580091
79,158.0,0.001918880965965378
80,160.0,0.001888674685480212
81,162.0,0.0018592711242543503
82,164.0,0.0018306171781486652
83,166.0,0.0018027389692004347
84,168.0,0.001775550484735967
85,170.0,0.0017490483083978385
86,172.0,0.001723198613399798
87,174.0,0.0016979990608553294
88,176.0,0.0016734367446106404
89,178.0,0.0016494595984187792
90,180.0,0.001626037161434358
91,182.0,0.0016031989652530933
92,184.0,0.001580896764998035
93,186.0,0.0015591029914962958
94,188.0,0.0015378070231830024
95,190.0,0.001517012483832445
96,192.0,0.0014966743102177043
97,194.0,0.0014768010246531348
98,196.0,0.0014573632031790675
99,198.0,0.001438362679182259
100,200.0,0.0014197714879731712
101,202.0,0.001401586315815493
102,204.0,0.0013837910456328214
103,206.0,0.0013663776593099467
104,208.0,0.0013493308851589424
105,210.0,0.001332649647302613
106,212.0,0.0013163078494335839
107,214.0,0.0013003117129018961
108,216.0,0.0012846259961597777
109,218.0,0.0012692705502345375
110,220.0,0.0012542125028308566
111,222.0,0.0012394532803273466
112,224.0,0.0012249905084299214
113,226.0,0.0012108090915595809
114,228.0,0.0011969085110476664
115,230.0,0.001183272754699438
116,232.0,0.001169902450442095
117,234.0,0.0011567830638665902
118,236.0,0.0011439144173554425
119,238.0,0.001131287345776486
120,240.0,0.0011188984717126356
121,242.0,0.0011067341947659294
122,244.0,0.0010947983550019884
123,246.0,0.0010830739714236984
124,248.0,0.0010715602447775815
125,250.0,0.0010602598323318003
126,252.0,0.001049160770554764
127,254.0,0.0010382596809657475
128,256.0,0.0010275472105199753
129,258.0,0.0010170258175101576
130,260.0,0.0010066814846223225
131,262.0,0.0009965190954801225
132,264.0,0.0009865311349805186
133,266.0,0.0009767169474579544
134,268.0,0.0009670673401662882
135,270.0,0.0009575797346681289
136,272.0,0.000948254571456831
137,274.0,0.000939084502594193
138,276.0,0.0009300656304794407
139,278.0,0.0009211927145771023
140,280.0,0.0009124646214992717
141,282.0,0.0009038798940849773
142,284.0,0.0008954334868115335
143,286.0,0.0008871176479800093
144,288.0,0.000878938550569417
145,290.0,0.0008708925356522741
146,292.0,0.0008629681580825366
147,294.0,0.0008551718965328242
148,296.0,0.0008474970424297685
149,298.0,0.0008399427040469568
150,300.0,0.0008325038689728391
151,302.0,0.0008251739482547983
152,304.0,0.0008179590652140256
153,306.0,0.000810854483195849
154,308.0,0.0008038556290737506
155,310.0,0.0007969587900127522
156,312.0,0.0007901684688278649
157,314.0,0.0007834767720512749
158,316.0,0.0007768879018327382
159,318.0,0.0007703940332370539
160,320.0,0.0007639938607700006
161,322.0,0.0007576865529139091
162,324.0,0.0007514702204870789
163,326.0,0.000745344877737599
164,328.0,0.0007393047649491406
165,330.0,0.0007333502608309157
166,332.0,0.0007274812301323102
167,334.0,0.0007216934611140491
168,336.0,0.0007159887092086023
169,338.0,0.0007103629394696631
170,340.0,0.0007048139902606841
171,342.0,0.0006993420860385833
172,344.0,0.0006939460621236218
173,346.0,0.0006886245734512935
174,348.0,0.0006833762278112962
175,350.0,0.0006781987993356099
176,352.0,0.000673091558379961
177,354.0,0.0006680519861144312
178,356.0,0.0006630776347662437
179,358.0,0.0006581712025467467
180,360.0,0.0006533297668588687
181,362.0,0.0006485503705087937
182,364.0,0.0006438355920473397
183,366.0,0.000639181226464388
184,368.0,0.0006345874518750489
185,370.0,0.0006300520430983928
186,372.0,0.0006255757377169623
187,374.0,0.000621156097152398
188,376.0,0.0006167945433744712
189,378.0,0.0006124865755910559
190,380.0,0.0006082314095576229
191,382.0,0.0006040335167301369
192,384.0,0.0005998861889592371
193,386.0,0.0005957899873055834
194,388.0,0.0005917445825626404
195,390.0,0.0005877492194385219
196,392.0,0.0005838039300675489
197,394.0,0.0005799052902187118
198,396.0,0.000576055272065825
199,398.0,0.0005722522354320754
200,400.0,0.0005684959586817759
201,402.0,0.0005647827888288015


==> gisette_SVRG.csv <==
Epoch,Grads_calls,Loss
0,0.0,0.6902639928167053
1,2.0,0.2741137536332519
2,4.0,0.20809481648879785
3,6.0,0.1772093229798681
4,8.0,0.15783894799824313
5,10.0,0.1440209627241959
6,12.0,0.13342768232423213
7,14.0,0.12484468892952533
8,16.0,0.11766774835841694
9,18.0,0.11150554034656379
10,20.0,0.10613886572465492
11,22.0,0.1013921117889748
12,24.0,0.09713351680703407
13,26.0,0.09328097845358292
14,28.0,0.08975756072830923
15,30.0,0.0865315574380515
16,32.0,0.08356094230944698
17,34.0,0.08081015587656784
18,36.0,0.07825663836434434
19,38.0,0.0758689723732439
20,40.0,0.07363606205787393
21,42.0,0.07154047070437598
22,44.0,0.06956648605342752
23,46.0,0.06770487977688039
24,48.0,0.06594543121635947
25,50.0,0.06428100023368048
26,52.0,0.06269668244792742
27,54.0,0.06119708254061184
28,56.0,0.059766212394211614
29,58.0,0.058401881894580274
30,60.0,0.057101232991454635
31,62.0,0.055857619949283364
32,64.0,0.05466933805878859
33,66.0,0.05353115861096513
34,68.0,0.052438828619233865
35,70.0,0.05139026262218601
36,72.0,0.050382447591294524
37,74.0,0.0494127320040871
38,76.0,0.04847961499361162
39,78.0,0.04758156129272386
40,80.0,0.04671466692901725
41,82.0,0.04587830525418616
42,84.0,0.04507006864894374
43,86.0,0.04428878480649536
44,88.0,0.04353406552634224
45,90.0,0.04280412793875947
46,92.0,0.04209759665804261
47,94.0,0.041412811991044095
48,96.0,0.04074873454239323
49,98.0,0.040104580188972866
50,100.0,0.03948013148407898
51,102.0,0.03887294103121031
52,104.0,0.03828332163830025
53,106.0,0.03771048540883475
54,108.0,0.03715354241595453
55,110.0,0.03661174336445912
56,112.0,0.03608456278667632
57,114.0,0.03557165090307554
58,116.0,0.03507215111413337
59,118.0,0.034585957940504265
60,120.0,0.034111839433365966
61,122.0,0.03364960094966967
62,124.0,0.03319921808041768
63,126.0,0.032759177623472885
64,128.0,0.0323302130882817
65,130.0,0.031911389166188166
66,132.0,0.03150246959736716
67,134.0,0.031103028974688987
68,136.0,0.030712692224566317
69,138.0,0.030331105060262264
70,140.0,0.029958242004057035
71,142.0,0.029594097997179783
72,144.0,0.029237470988971337
73,146.0,0.02888846315339695
74,148.0,0.028547314006044322
75,150.0,0.028213024754991312
76,152.0,0.02788579327347308
77,154.0,0.02756542446981785
78,156.0,0.027251635318516314
79,158.0,0.0269443702955602
80,160.0,0.026643118777047507
81,162.0,0.026347954784805262
82,164.0,0.026058569843870602
83,166.0,0.02577498740469106
84,168.0,0.025496862264953776
85,170.0,0.025224137181674443
86,172.0,0.024956355678384813
87,174.0,0.02469374651632272
88,176.0,0.02443610398195509
89,178.0,0.024183191179492518
90,180.0,0.023934981347746232
91,182.0,0.023691281104474472
92,184.0,0.0234520663253296
93,186.0,0.023216974310637496
94,188.0,0.02298608431513181
95,190.0,0.022759227774935612
96,192.0,0.02253635820208298
97,194.0,0.02231732065956414
98,196.0,0.022102171326272558
99,198.0,0.021890662589728885
100,200.0,0.021682733771022696
101,202.0,0.02147830594701754
102,204.0,0.021277314264879
103,206.0,0.021079630604196292
104,208.0,0.02088529316677566
105,210.0,0.020694145754117377
106,212.0,0.02050597574312806
107,214.0,0.02032086100156619
108,216.0,0.020138585632897756
109,218.0,0.01995940176545768
110,220.0,0.019782903635038724
111,222.0,0.019609307733534902
112,224.0,0.01943828934930679
113,226.0,0.019269959575955287
114,228.0,0.01910416265341471
115,230.0,0.018940921908444847
116,232.0,0.01878013695968217
117,234.0,0.01862173511874883
118,236.0,0.01846570054986054
119,238.0,0.018312043836869463
120,240.0,0.01816066202335042
121,242.0,0.018011412129450555
122,244.0,0.01786428665252521
123,246.0,0.01771934966617392
124,248.0,0.01757648543763492
125,250.0,0.017435668008066202
126,252.0,0.017296875919877348
127,254.0,0.01716000268425364
128,256.0,0.017025018692346905
129,258.0,0.01689191698660892
130,260.0,0.01676064805929276
131,262.0,0.016631196492764948
132,264.0,0.01650348183610718
133,266.0,0.01637756686057254
134,268.0,0.01625330814263017
135,270.0,0.016130748814206952
136,272.0,0.016009795883309717
137,274.0,0.015890442727285577
138,276.0,0.015772664999751173
139,278.0,0.015656415407614532
140,280.0,0.015541683975957052
141,282.0,0.015428430480627631
142,284.0,0.015316618035400291
143,286.0,0.015206210742010073
144,288.0,0.015097256301786276
145,290.0,0.014989688133796683
146,292.0,0.014883444006730008
147,294.0,0.014778529989533318
148,296.0,0.014674922471237958
149,298.0,0.014572647405186611
150,300.0,0.014471588363108991
151,302.0,0.014371719060615941
152,304.0,0.014273100974360124
153,306.0,0.014175688787732232
154,308.0,0.01407942170343579
155,310.0,0.013984281796774627
156,312.0,0.01389030848271237
157,314.0,0.013797423431153758
158,316.0,0.01370563963421012
159,318.0,0.0136149513551578
160,320.0,0.013525282557369813
161,322.0,0.013436655745687927
162,324.0,0.013349061115230102
163,326.0,0.013262496039557314
164,328.0,0.013176918801969403
165,330.0,0.01309229861833977
166,332.0,0.013008661543487635
167,334.0,0.012925933689697668
168,336.0,0.0128440925203653
169,338.0,0.012763166612563548
170,340.0,0.012683139877404218
171,342.0,0.012603971502690797
172,344.0,0.012525695019727006
173,346.0,0.012448264383021481
174,348.0,0.012371700240031881
175,350.0,0.012295917144345341
176,352.0,0.012220988179376866
177,354.0,0.012146850233489456
178,356.0,0.012073452098048875
179,358.0,0.012000865291122396
180,360.0,0.011929061038696509
181,362.0,0.011857985697119159
182,364.0,0.011787677893017153
183,366.0,0.01171806422037909
184,368.0,0.011649179658241216
185,370.0,0.011580993835782547
186,372.0,0.011513519477333076
187,374.0,0.011446714868963304
188,376.0,0.011380597392734181
189,378.0,0.011315162660012956
190,380.0,0.011250343149332728
191,382.0,0.011186196223817235
192,384.0,0.011122685307198966
193,386.0,0.01105978512937038
194,388.0,0.010997500487472806
195,390.0,0.010935845736686236
196,392.0,0.010874809467508585
197,394.0,0.010814332655351937
198,396.0,0.010754438313911086
199,398.0,0.01069514399320877
200,400.0,0.01063642173613165
201,402.0,0.010578237121296293


==> mushroomsSS_200.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.01,0.6931471805599453,0.572289414922199,0.6769276611929372,1.0
1,1.0,0.5102022144485956,0.26643158869743155,0.4939826950815876,2
2,0.5,0.3039439710554508,0.18855008790944106,0.2877244516884428,3
3,0.5,0.2753327871998292,0.15590361798951455,0.2591132678328212,4
4,0.25,0.18186362730642722,0.10563851951038755,0.16564410793941922,6
5,0.5,0.15022983923898672,0.06377840552662407,0.13401031987197873,7
6,0.25,0.1376327930331697,0.11739762897638555,0.1214132736661617,8
7,0.25,0.13262827671094357,0.052508303264501545,0.11640875734393558,10
8,0.25,0.07962659645936787,0.06859334338746133,0.06340707709235988,11
9,0.5,0.04764255468659762,0.019220196453881056,0.03142303531958962,12
10,0.5,0.04063367176674339,0.020781648512135504,0.02441415239973539,14
11,0.25,0.03173285194542876,0.01199812788318297,0.015513332578420764,15
12,0.5,0.0263670849282509,0.0140446156925683,0.0101475655612429,16
13,0.25,0.023851425861875074,0.009291509184423589,0.007631906494867075,18
14,0.5,0.01960228090432698,0.004257757642505494,0.0033827615373189825,19
15,0.5,0.017997100965905333,0.0027158271348454942,0.0017775815988973348,20
16,0.5,0.01771986483799535,0.005691449390046795,0.00150034547098735,21
17,0.25,0.016997266012812786,0.0017014337679018936,0.0007777466458047874,23
18,0.5,0.016708657094529466,0.0030276444790117048,0.0004891377275214673,24
19,0.125,0.016512302580398604,0.0013089496922611904,0.0002927832133906051,25
20,0.125,0.016410490954418305,0.0022285666422249355,0.000190971587410306,27
21,0.25,0.01632414226345219,0.000714515353168587,0.00010462289644419184,28
22,0.25,0.01628190381508937,0.0009628964162661564,6.238444808137275e-05,29
23,0.25,0.016252984469669357,0.0003443893970949545,3.3465102661358465e-05,31
24,0.5,0.01623560250347586,0.00019161008645134247,1.6083136467861386e-05,32
25,0.25,0.016227222560900804,0.00018556234297354064,7.703193892805854e-06,33
26,0.125,0.0162242317714665,0.00017362972256993177,4.712404458501879e-06,35
27,0.125,0.016222182778270016,0.00011433612802581403,2.6634112620174677e-06,36
28,0.5,0.01622122273874331,0.00021616410248243785,1.7033717353114042e-06,37
29,0.25,0.016220696747110536,8.186504763810994e-05,1.1773801025377617e-06,38
30,0.25,0.01622022513378331,4.5818155741178655e-05,7.057667753100627e-07,40
31,0.25,0.01621996266320495,8.050865582950074e-05,4.432961969516591e-07,41
32,0.25,0.016219789956660957,8.253665479943043e-05,2.705896529585361e-07,42
33,0.25,0.016219695110763918,3.882882648833202e-05,1.757437559195274e-07,44
34,0.5,0.01621964253107016,2.1266020573953703e-05,1.2316406216086873e-07,45
35,0.5,0.016219621404603295,2.974264234717767e-05,1.020375952967556e-07,46
36,0.125,0.01621957557859215,2.4143346384767903e-05,5.62115841512556e-08,48
37,0.25,0.016219560080632908,1.526603095057549e-05,4.071362490892794e-08,49
38,0.25,0.016219533901044185,1.1858341057794263e-05,1.4534036186369947e-08,50
39,0.25,0.01621952553177404,3.869570631277973e-06,6.164766041399927e-09,52
40,0.25,0.016219522637026848,4.869778012847942e-06,3.270018849449441e-09,53
41,0.5,0.01621952259043391,4.425463056830614e-06,3.22342591160818e-09,54
42,0.25,0.016219521486725556,4.568673407763071e-06,2.1197175577303273e-09,55
43,0.25,0.01621952114125884,7.315936616109013e-06,1.7742508399976042e-09,57
44,0.125,0.016219520063047593,2.5124133167249597e-06,6.960395940169839e-10,58


==> mushroomsSVRG.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.5,0.6931471805599453,0.572289414922199,0.6769276611929372,0
1,0.5,0.5521114191709053,0.09719450476637577,0.5358918998038973,3
2,0.5,0.18685361166218187,0.013208644494680415,0.17063409229517387,6
3,0.5,0.06945479507176616,0.00454099585970453,0.05323527570475817,9
4,0.5,0.028762053328655147,0.003493736355884655,0.012542533961647149,12
5,0.5,0.017934774744808493,0.003618377909543243,0.0017152553778004946,15
6,0.5,0.01646282267961146,0.002094268022884495,0.00024330331260346075,18
7,0.5,0.016267352663669313,0.0010401268996865474,4.783329666131417e-05,21
8,0.5,0.01623628165282354,0.0005488807756924493,1.67622858155414e-05,24
9,0.5,0.016224190648826735,0.0005011471093205583,4.671281818736245e-06,27
10,0.5,0.016220488215983184,0.00011762247596636472,9.688489751857876e-07,30
11,0.5,0.016219788191216687,7.235749639414863e-05,2.68824208688595e-07,33
12,0.5,0.01621959048504038,2.886401243858877e-05,7.111803237980219e-08,36
13,0.5,0.016219539452072537,3.5933198416406413e-06,2.0085064538627462e-08,39
14,0.5,0.016219526172218317,5.879892376502439e-06,6.805210318872046e-09,42
15,0.5,0.016219521627490255,2.833210797153291e-06,2.2604822562388716e-09,45
16,0.5,0.016219520133885494,8.759961308862543e-07,7.668774955338353e-10,48


==> mushrooms_MLVR_lev2_200.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,0.572289414922199,0,0.6769276611929372,0.0,0.5145406985690106
1,1.0,0.2760580457270665,0.16663908864745006,1,0.2598385263600585,0.9667487684729064,0.9735343899061394
2,1.0,0.13649182070997667,0.07352418900955596,2,0.12027230134296868,0.9852216748768473,0.9912294199107555
3,1.0,0.1023832542250292,0.04170893732972052,4,0.0861637348580212,0.9963054187192119,0.9944606862594245
4,1.0,0.07615784850619327,0.061883815478674616,5,0.05993832913918527,0.9802955665024631,0.9853823665179259
5,1.0,0.044085586909587825,0.022479717321458138,7,0.027866067542579826,0.9950738916256158,0.9979996922603478
6,1.0,0.03683525223375122,0.02358259789761169,8,0.02061573286674322,0.9975369458128078,0.9966148638252039
7,0.5,0.03187638995453394,0.0103481790661223,9,0.015656870587525944,0.9975369458128078,0.9990767810432374
8,1.0,0.027452400007990464,0.011285757635484263,11,0.011232880640982466,0.9987684729064039,0.9996922603477458
9,1.0,0.023405370255525804,0.013616956349109083,12,0.007185850888517805,1.0,1.0
10,1.0,0.023109449894552957,0.015096600166276945,14,0.006889930527544958,0.9926108374384236,0.996768733651331
11,1.0,0.020355007071261373,0.003641472186881664,15,0.0041354877042533746,0.9987684729064039,0.9989229112171103
12,0.5,0.018590353274671317,0.0076508508767038855,16,0.0023708339076633188,1.0,1.0
13,0.5,0.017552079593237513,0.003611521107031403,18,0.0013325602262295143,1.0,1.0
14,0.5,0.0168790631276972,0.0014311338395212288,19,0.0006595437606892011,0.9987684729064039,0.9996922603477458
15,1.0,0.01670126273239858,0.0018795772883091143,21,0.00048174336539058213,1.0,0.9998461301738729
16,1.0,0.01665575244403921,0.0031736038312728107,22,0.0004362330770312124,1.0,1.0
17,0.5,0.016412116815324188,0.000978372165460014,23,0.00019259744831618894,1.0,0.9998461301738729
18,1.0,0.016352804684381158,0.0008083488432099325,25,0.00013328531737315935,1.0,1.0
19,0.5,0.01629218247096324,0.0008551559693322756,26,7.266310395524084e-05,1.0,0.9998461301738729
20,1.0,0.01625574209523807,0.0004882683736336024,28,3.6222728230072415e-05,1.0,1.0
21,1.0,0.01624318662406295,0.00027205661477673696,29,2.3667257054951762e-05,1.0,0.9998461301738729
22,0.25,0.01623424832200014,0.0003975441356050789,30,1.4728954992142967e-05,1.0,1.0
23,1.0,0.01622562714973493,0.00013963689989003172,32,6.107782726930133e-06,1.0,1.0
24,0.25,0.016222232766013304,0.0001682274266336098,33,2.7133990053059e-06,1.0,1.0
25,0.25,0.016221060887568063,5.562746348021119e-05,35,1.541520560064541e-06,1.0,1.0
26,1.0,0.016220844659755394,7.879061406368294e-05,36,1.3252927473957066e-06,1.0,1.0
27,1.0,0.01622036189602269,5.524494691053703e-05,37,8.425290146905906e-07,1.0,1.0
28,1.0,0.016219943828409154,4.084329915598809e-05,39,4.244614011557346e-07,1.0,1.0
29,0.5,0.016219745615986544,4.736249712966782e-05,40,2.2624897854511827e-07,1.0,1.0
30,1.0,0.016219662888193105,5.467076288752762e-05,42,1.4352118510654877e-07,1.0,1.0
31,1.0,0.01621962043878896,2.8803358392141707e-05,43,1.0107178096199765e-07,1.0,1.0
32,1.0,0.016219561336708332,1.5636666949011366e-05,44,4.196970033315539e-08,1.0,1.0
33,1.0,0.01621954120491897,1.2374661145122948e-05,46,2.1837910972599683e-08,1.0,1.0
34,1.0,0.01621953050080347,6.294638526320486e-06,47,1.1133795472378916e-08,1.0,1.0
35,1.0,0.016219530126345968,1.3725283614255382e-05,49,1.0759337969179494e-08,1.0,1.0
36,0.25,0.01621952377374563,6.120266049814889e-06,50,4.406737631051927e-09,1.0,1.0
37,1.0,0.016219521630394328,6.756289219579649e-06,51,2.2633863290544287e-09,1.0,1.0
38,0.5,0.016219520726268775,2.1047330005120617e-06,53,1.3592607768508902e-09,1.0,1.0
39,1.0,0.016219520049139673,1.3246676289128687e-06,54,6.821316740623917e-10,1.0,1.0


==> mushrooms_MLVR_lev3_200.csv <==
its,lr,loss_train,g_norm,grad_calls,loss_diff,acc_val,acc_train
0,0,0,0,0,0,0,0
1,1.0,0.6931471805599453,0.572289414922199,0,0.6769276611929372,0.0,0.5145406985690106
1,1.0,0.4031431574473344,0.16391086710154248,1,0.3869236380803264,0.9618226600985221,0.956916448684413
2,0.5,0.20980034626445765,0.10442002272265917,2,0.19358082689744965,0.9667487684729064,0.9738421295583936
3,0.5,0.1475283014416937,0.08077388985477148,4,0.13130878207468571,0.9605911330049262,0.9706108632097246
4,0.25,0.08980831854950308,0.05146113093110883,5,0.07358879918249508,0.9938423645320197,0.9927681181720265
5,1.0,0.07167998885073212,0.05988182973867912,6,0.05546046948372413,0.9827586206896551,0.9864594553008155
6,0.5,0.048911106183277354,0.026384480331219942,8,0.03269158681626935,0.9963054187192119,0.9975380827819664
7,0.5,0.03996205520396464,0.02903300425593834,9,0.02374253583695664,0.9926108374384236,0.9964609939990767
8,0.25,0.036555209159940844,0.01648879664922741,10,0.020335689792932845,0.9963054187192119,0.9966148638252039
9,0.5,0.02749183710247237,0.009782564523982018,12,0.01127231773546437,1.0,1.0
10,1.0,0.022652367914437897,0.007726252521589555,13,0.006432848547429898,0.9987684729064039,0.9989229112171103
11,0.25,0.019974144939124208,0.004998697818149179,14,0.0037546255721162096,1.0,1.0
12,0.5,0.019676188821100275,0.00748510654513944,16,0.0034566694540922767,0.9987684729064039,0.9989229112171103
13,0.5,0.018607806987318266,0.003982927564561897,17,0.002388287620310268,1.0,1.0
14,0.5,0.017534828480108355,0.002679201396042492,18,0.001315309113100356,1.0,1.0
15,0.5,0.017221919104517577,0.0026122861820057253,20,0.0010023997375095788,0.9987684729064039,0.9989229112171103
16,0.25,0.016792616555811372,0.0030633463467003236,21,0.0005730971888033738,0.9987684729064039,0.9992306508693645
17,0.125,0.01646144462572153,0.0010387708488010347,22,0.00024192525871353024,1.0,1.0
18,0.5,0.016406290183326157,0.001620971510726465,24,0.0001867708163181582,1.0,0.9998461301738729
19,0.25,0.01635556265326963,0.0011954247165983792,25,0.00013604328626163134,1.0,1.0
20,0.25,0.016303873366148334,0.0012882734708600527,26,8.435399914033526e-05,1.0,0.9998461301738729
21,0.125,0.016246590047789056,0.0002813454468361779,28,2.7070680781057094e-05,1.0,1.0
22,0.5,0.016231886031401868,0.0003682242806258849,29,1.2366664393869548e-05,1.0,1.0
23,0.125,0.016226729982764608,0.00015624685545763246,30,7.210615756609445e-06,1.0,1.0
24,0.25,0.016222295043890642,8.824089890973123e-05,32,2.775676882643685e-06,1.0,1.0
25,0.25,0.016221043584762108,0.00012625366373762194,33,1.5242177541091584e-06,1.0,1.0
26,0.5,0.016220569136635343,8.662492371635116e-05,34,1.0497696273439883e-06,1.0,1.0
27,0.25,0.01621997512825538,4.448748294952208e-05,36,4.5576124738100354e-07,1.0,1.0
28,0.125,0.016219689139330258,4.347715990686274e-05,37,1.6977232225948158e-07,1.0,1.0
29,0.5,0.016219614470075996,1.9492949375952736e-05,38,9.510306799714874e-08,1.0,1.0
30,0.25,0.01621957824051429,1.7066156807924347e-05,40,5.8873506292300704e-08,1.0,1.0
31,0.25,0.01621954999009943,1.1743823217490894e-05,41,3.062309143070374e-08,1.0,1.0
32,0.25,0.01621953399114548,9.141690541920458e-06,42,1.4624137480850896e-08,1.0,1.0
33,0.125,0.016219528010253538,9.6438246399149e-06,44,8.643245539424749e-09,1.0,1.0
34,0.125,0.01621952503637454,4.048980427880308e-06,45,5.6693665421991835e-09,1.0,1.0
35,0.25,0.016219523219656112,6.063249402761714e-06,46,3.8526481137279855e-09,1.0,1.0
36,0.125,0.016219521650781905,2.453289322679206e-06,48,2.283773906097686e-09,1.0,1.0
37,0.25,0.016219520515606344,2.5028430649535854e-06,49,1.1485983449077697e-09,1.0,1.0
38,0.125,0.016219520106258854,4.093840391855388e-06,50,7.392508549752819e-10,1.0,1.0


==> mushrooms_SARAH.csv <==
its,lr,loss_train,loss_diff,g_norm,grad_calls
0,0,0,0,0,0
1,0.5,0.6931471805599453,0.572289414922199,0.6769276611929372,0
1,0.5,0.3573942434037654,0.08517787564186655,0.3411747240367574,1
2,0.5,0.19832236878586496,0.08157412268427218,0.18210284941885696,3
3,0.5,0.26735328842622297,0.13374032049112036,0.251133769059215,5
4,0.5,0.095745422259494,0.014193211351792478,0.07952590289248601,7
5,0.5,0.06709884672016124,0.02857118205122255,0.050879327353153245,9
6,0.5,0.03996443831023727,0.007715543483375353,0.023744918943229273,11
7,0.5,0.02740769934629305,0.004442106919208439,0.011188179979285052,13
8,0.5,0.019947351909139703,0.003714190711124942,0.0037278325421317045,15
9,0.5,0.01733150940797086,0.0018853350599427996,0.0011119900409628618,17
10,0.5,0.01654650000704702,0.0006405409299276839,0.0003269806400390228,19
11,0.5,0.016341607135748497,0.0006960587788761561,0.00012208776874049823,21
12,0.5,0.01626981911342132,0.00029587988547923603,5.029974641332022e-05,23
13,0.5,0.016242492532879866,0.00019693778472783182,2.2973165871867374e-05,25
14,0.5,0.016230470809811395,8.329370244922362e-05,1.0951442803396744e-05,27
15,0.5,0.016224943048787212,5.0191649352844954e-05,5.423681779213874e-06,29
16,0.5,0.016222320298309827,6.331533142081309e-05,2.8009313018280413e-06,31
17,0.5,0.016220983775946468,5.221738275021394e-05,1.4644089384695247e-06,33
18,0.5,0.01622028467282387,1.8232404771721082e-05,7.653058158724191e-07,35
19,0.5,0.016219929276420363,1.4629506862063573e-05,4.0990941236468403e-07,37
20,0.5,0.016219741528192957,9.94587157681517e-06,2.221611849588523e-07,39
21,0.5,0.016219640823014574,7.658769639267594e-06,1.2145600657501032e-07,41
22,0.5,0.016219586187326586,4.989753061049035e-06,6.68203185873184e-08,43
23,0.5,0.016219556575975284,4.012650824329751e-06,3.720896728579004e-08,45
24,0.5,0.01621954019510947,2.734597631680947e-06,2.0828101472691873e-08,47
25,0.5,0.016219531106252412,2.0659675015116388e-06,1.1739244413361272e-08,49
26,0.5,0.016219526034511662,1.698476191191195e-06,6.6675036637653395e-09,51
27,0.5,0.016219523163838366,1.2590658905707891e-06,3.7968303674695836e-09,53
28,0.5,0.016219521537418426,8.801475809021975e-07,2.1704104277708858e-09,55
29,0.5,0.01621952061511011,7.401686428904298e-07,1.248102111245375e-09,57
30,0.5,0.01621952008647663,5.007850995027425e-07,7.194686305056486e-10,59

